ACME Stellar Spectra. I. Absolutely Calibrated, Mostly Empirical Flux Densities of 55 Cancri and its Transiting Planet 55 Cancri e

The ACME Spectra project provides absolutely calibrated, mostly empirical spectra of exoplanet host stars for use in analysis of the stars and their planets. Spectra are obtained from ground-based telescopes and are tied directly to calibrated ground- and space-based photometry. The spectra remain only "mostly" empirical because of telluric absorption, but interpolation of stellar models over the gaps in wavelength coverage provides continuous stellar spectra. Among other uses, the spectra are suitable for precisely converting observed secondary eclipses (occultations) into absolute flux units with minimal recourse to models. In this letter I introduce ACME's methods and present a calibrated spectrum of the nearby, super-Earth hosting star 55 Cancri that spans the range from 0.81-5.05 micron. This spectrum is well-suited for interpreting near- and thermal-infrared eclipse observations. With this spectrum I show that the brightness temperature of the small, low-mass transiting planet 55 Cnc e is 1950 +260/-190 K at 4.5 micron (cooler than previously reported), which corresponds to a planetary flux of 0.44 +0.12/-0.08 mJy. This result suggests the planet has some combination of a nonzero albedo, a moderately efficient redistribution of absorbed stellar irradiation, and/or an optically thick atmosphere, but more precise eclipse measurements are required to distinguish between these scenarii.

==> 55cancri.dat <==
0.80337  -9.92973 0.00624
0.80357  -9.91169 0.00614
0.80377  -9.90763 0.00620
0.80398  -9.90814 0.00624
0.80418  -9.90672 0.00617
0.80438  -9.90577 0.00622
0.80458  -9.91606 0.00620
0.80478  -9.92352 0.00626
0.80498  -9.94598 0.00627
0.80519  -9.94437 0.00624
0.80539  -9.93317 0.00626
0.80559  -9.92198 0.00629
0.80579  -9.92599 0.00618
0.80599  -9.91377 0.00626
0.80619  -9.91226 0.00612
0.80640  -9.91497 0.00612
0.80660  -9.91165 0.00613
0.80680  -9.91589 0.00605
0.80700  -9.91830 0.00609
0.80713  -9.92306 0.00602
0.80737  -9.92678 0.00566
0.80760  -9.93132 0.00551
0.80784  -9.92617 0.00557
0.80807  -9.92102 0.00581
0.80830  -9.92060 0.00631
0.80854  -9.92704 0.00594
0.80877  -9.93113 0.00561
0.80901  -9.92803 0.00535
0.80924  -9.92245 0.00537
0.80948  -9.93691 0.00550
0.80971  -9.94597 0.00592
0.80994  -9.94430 0.00584
0.81018  -9.94730 0.00546
0.81041  -9.94092 0.00521
0.81065  -9.93099 0.00505
0.81088  -9.93151 0.00522
0.81111  -9.93174 0.00541
0.81135  -9.92801 0.00560
0.81158  -9.92782 0.00520
0.81182  -9.93154 0.00494
0.81205  -9.93397 0.00505
0.81228  -9.92417 0.00492
0.81252  -9.92164 0.00509
0.81275  -9.92289 0.00537
0.81299  -9.92776 0.00504
0.81322  -9.92563 0.00474
0.81345  -9.92705 0.00465
0.81369  -9.92195 0.00476
0.81392  -9.92162 0.00484
0.81415  -9.92726 0.00502
0.81439  -9.92884 0.00488
0.81462  -9.92926 0.00459
0.81486  -9.92953 0.00449
0.81509  -9.93078 0.00449
0.81532  -9.93082 0.00456
0.81556  -9.92915 0.00483
0.81579  -9.92746 0.00478
0.81603  -9.92468 0.00445
0.81626  -9.92325 0.00434
0.81649  -9.93634 0.00437
0.81673  -9.93354 0.00439
0.81696  -9.92870 0.00454
0.81719  -9.93030 0.00470
0.81743  -9.92940 0.00432
0.81766  -9.93054 0.00410
0.81789  -9.93355 0.00412
0.81813  -9.93016 0.00418
0.81836  -9.94003 0.00428
0.81860  -9.96204 0.00451
0.81883  -9.96246 0.00437
0.81906  -9.94536 0.00413
0.81930  -9.93605 0.00396
0.81953  -9.93515 0.00414
0.81976  -9.97307 0.00414
0.82000  -9.97841 0.00434
0.82023  -9.95323 0.00427
0.82046  -9.94187 0.00398
0.82070  -9.93764 0.00380
0.82093  -9.93904 0.00378
0.82117  -9.94464 0.00390
0.82140  -9.94711 0.00402
0.82163  -9.95422 0.00423
0.82187  -9.95230 0.00405
0.82210  -9.94273 0.00389
0.82233  -9.96040 0.00381
0.82257  -9.95681 0.00427
0.82280  -9.93488 0.00414
0.82303  -9.92932 0.00444
0.82327  -9.93614 0.00429
0.82350  -9.93827 0.00404
0.82373  -9.93934 0.00386
0.82397  -9.93794 0.00381
0.82420  -9.93693 0.00387
0.82443  -9.93305 0.00407
0.82467  -9.93541 0.00411
0.82490  -9.93415 0.00393
0.82513  -9.94242 0.00378
0.82537  -9.94355 0.00380
0.82560  -9.93450 0.00383
0.82583  -9.93539 0.00401
0.82607  -9.93883 0.00416
0.82630  -9.93454 0.00399
0.82653  -9.92617 0.00388
0.82677  -9.93368 0.00381
0.82700  -9.93717 0.00379
0.82723  -9.93607 0.00390
0.82747  -9.93478 0.00409
0.82770  -9.93769 0.00420
0.82793  -9.94355 0.00401
0.82817  -9.93506 0.00393
0.82840  -9.93366 0.00394
0.82863  -9.93006 0.00396
0.82887  -9.93718 0.00409
0.82910  -9.94360 0.00423
0.82933  -9.94642 0.00403
0.82957  -9.94491 0.00393
0.82980  -9.94524 0.00390
0.83003  -9.94576 0.00389
0.83026  -9.94382 0.00399
0.83050  -9.94317 0.00409
0.83073  -9.94436 0.00413
0.83096  -9.95402 0.00395
0.83120  -9.95777 0.00387
0.83143  -9.96005 0.00392
0.83166  -9.94990 0.00391
0.83190  -9.94098 0.00403
0.83213  -9.93850 0.00415
0.83236  -9.94262 0.00403
0.83260  -9.94981 0.00387
0.83283  -9.95272 0.00385
0.83306  -9.96592 0.00390
0.83329  -9.96479 0.00398
0.83353  -9.96646 0.00408
0.83376  -9.96995 0.00405
0.83399  -9.96362 0.00391
0.83423  -9.96514 0.00383
0.83446  -9.95724 0.00379
0.83469  -9.95472 0.00384
0.83493  -9.96816 0.00400
0.83516  -9.97178 0.00402
0.83539  -9.95031 0.00388
0.83562  -9.93832 0.00378
0.83586  -9.94335 0.00372
0.83609  -9.94753 0.00373
0.83632  -9.95029 0.00383
0.83656  -9.94611 0.00390
0.83679  -9.95333 0.00384
0.83702  -9.95048 0.00379
0.83725  -9.94169 0.00372
0.83749  -9.94519 0.00369
0.83772  -9.94716 0.00371
0.83795  -9.94413 0.00383
0.83819  -9.94618 0.00385
0.83842  -9.94772 0.00376
0.83865  -9.95383 0.00369
0.83888  -9.96509 0.00365
0.83912  -9.97416 0.00364
0.83935  -9.96966 0.00369
0.83958  -9.94626 0.00373
0.83981  -9.94122 0.00375
0.84005  -9.94714 0.00371
0.84028  -9.94565 0.00364
0.84051  -9.94611 0.00356
0.84075  -9.94532 0.00359
0.84098  -9.94229 0.00362
0.84121  -9.93866 0.00371
0.84144  -9.94652 0.00366
0.84168  -9.95166 0.00364
0.84191  -9.94888 0.00356
0.84214  -9.94752 0.00359
0.84237  -9.95322 0.00355
0.84261  -9.95536 0.00361
0.84284  -9.96266 0.00362
0.84307  -9.96296 0.00358
0.84330  -9.94909 0.00349
0.84354  -9.94050 0.00349
0.84377  -9.95726 0.00352
0.84400  -9.96871 0.00358
0.84423  -9.96424 0.00362
0.84447  -9.96336 0.00363
0.84470  -9.95035 0.00360
0.84493  -9.94817 0.00364
0.84516  -9.94754 0.00357
0.84540  -9.95013 0.00349
0.84563  -9.94656 0.00348
0.84586  -9.94421 0.00354
0.84609  -9.95009 0.00351
0.84633  -9.94846 0.00349
0.84656  -9.94248 0.00347
0.84679  -9.94902 0.00349
0.84702  -9.96046 0.00353
0.84726  -9.97261 0.00355
0.84749  -9.96637 0.00356
0.84772  -9.95402 0.00362
0.84795  -9.94981 0.00343
0.84819  -9.95136 0.00338
0.84842  -9.95490 0.00339
0.84865  -9.95959 0.00340
0.84888  -9.95556 0.00342
0.84912  -9.95397 0.00345
0.84935  -9.95131 0.00343
0.84958  -9.95642 0.00344
0.84981  -9.96873 0.00347
0.85005 -10.02813 0.00360
0.85028 -10.06308 0.00369
0.85051 -10.01840 0.00370
0.85074  -9.97915 0.00365
0.85097  -9.95672 0.00357
0.85121  -9.94693 0.00347
0.85144  -9.95145 0.00343
0.85167  -9.96703 0.00342
0.85190  -9.98430 0.00345
0.85214  -9.97694 0.00344
0.85237  -9.96554 0.00344
0.85260  -9.96136 0.00338
0.85283  -9.96614 0.00337
0.85307  -9.97267 0.00338
0.85330  -9.96715 0.00341
0.85353  -9.96219 0.00343
0.85376  -9.96894 0.00352
0.85399  -9.99286 0.00357
0.85423 -10.04458 0.00368
0.85446 -10.13023 0.00387
0.85469 -10.17511 0.00404
0.85492 -10.09572 0.00389
0.85516 -10.02318 0.00379
0.85539  -9.99248 0.00370
0.85562  -9.96872 0.00368
0.85585  -9.97128 0.00353
0.85608  -9.97909 0.00351
0.85632  -9.97131 0.00345
0.85655  -9.96729 0.00343
0.85678  -9.96523 0.00343
0.85701  -9.96268 0.00348
0.85724  -9.96340 0.00342
0.85748  -9.97068 0.00382
0.85771  -9.97076 0.00338
0.85794  -9.96689 0.00341
0.85817  -9.96230 0.00340
0.85840  -9.96167 0.00345
0.85864  -9.96953 0.00350
0.85887  -9.96678 0.00358
0.85910  -9.95968 0.00359
0.85933  -9.95673 0.00365
0.85956  -9.96337 0.00370
0.85980  -9.97138 0.00382
0.86003  -9.97435 0.00390
0.86026  -9.97315 0.00397
0.86049  -9.96360 0.00389
0.86072  -9.96027 0.00380
0.86096  -9.96093 0.00367
0.86119  -9.96675 0.00362
0.86142  -9.97660 0.00353
0.86165  -9.98195 0.00353
0.86188  -9.97499 0.00348
0.86212  -9.96692 0.00346
0.86235  -9.96698 0.00341
0.86258  -9.97727 0.00341
0.86281  -9.97494 0.00335
0.86304  -9.97045 0.00338
0.86328  -9.97121 0.00338
0.86351  -9.97421 0.00341
0.86374  -9.97782 0.00345
0.86397  -9.97292 0.00337
0.86420  -9.96618 0.00337
0.86444  -9.96558 0.00341
0.86467  -9.96536 0.00339
0.86490  -9.96354 0.00348
0.86513  -9.97764 0.00358
0.86536  -9.98297 0.00372
0.86559  -9.97383 0.00357
0.86583  -9.96984 0.00362
0.86606  -9.98487 0.00369
0.86629 -10.02618 0.00388
0.86652 -10.11704 0.00410
0.86675 -10.13822 0.00430
0.86699 -10.05712 0.00412
0.86722 -10.00009 0.00398
0.86745  -9.98404 0.00381
0.86768  -9.98539 0.00370
0.86791  -9.98743 0.00361
0.86814  -9.97673 0.00360
0.86838  -9.97153 0.00364
0.86861  -9.96869 0.00355
0.86884  -9.96776 0.00344
0.86907  -9.98995 0.00343
0.86930 -10.01563 0.00337
0.86953 -10.00228 0.00333
0.86977  -9.98127 0.00330
0.87000  -9.97919 0.00330
0.87023  -9.98823 0.00325
0.87046  -9.99379 0.00329
0.87069  -9.99259 0.00340
0.87092  -9.98258 0.00325
0.87116  -9.98562 0.00321
0.87139  -9.99372 0.00327
0.87162 -10.00239 0.00327
0.87185  -9.99349 0.00330
0.87208  -9.98827 0.00325
0.87231  -9.98870 0.00326
0.87255  -9.97772 0.00322
0.87278  -9.97226 0.00324
0.87301  -9.97904 0.00328
0.87324  -9.99193 0.00328
0.87347  -9.98722 0.00334
0.87370  -9.98279 0.00339
0.87394  -9.99743 0.00341
0.87417 -10.00073 0.00349
0.87440  -9.99310 0.00351
0.87463  -9.99432 0.00362
0.87486  -9.98866 0.00373
0.87509  -9.98739 0.00388
0.87533  -9.98831 0.00399
0.87556  -9.99117 0.00403
0.87579  -9.98965 0.00386
0.87602  -9.98424 0.00375
0.87625  -9.97855 0.00358
0.87648  -9.97447 0.00349
0.87671  -9.97914 0.00344
0.87695  -9.98574 0.00338
0.87718  -9.98003 0.00332
0.87741  -9.98147 0.00330
0.87764  -9.99601 0.00326
0.87787 -10.00006 0.00323
0.87810  -9.98345 0.00316
0.87833  -9.97720 0.00316
0.87857  -9.97957 0.00311
0.87880  -9.97854 0.00310
0.87903  -9.97974 0.00306
0.87926  -9.98467 0.00307
0.87949  -9.99988 0.00304
0.87972 -10.00601 0.00307
0.87995 -10.00134 0.00300
0.88019  -9.98927 0.00302
0.88042  -9.98168 0.00301
0.88065  -9.99269 0.00301
0.88088 -10.03038 0.00318
0.88111 -10.06947 0.00310
0.88134 -10.04171 0.00303
0.88157 -10.00107 0.00300
0.88181  -9.98776 0.00297
0.88204  -9.98533 0.00299
0.88227  -9.98533 0.00299
0.88250  -9.99142 0.00299
0.88273 -10.00540 0.00301
0.88296 -10.01033 0.00301
0.88319  -9.99056 0.00300
0.88343  -9.98234 0.00301
0.88366  -9.98383 0.00297
0.88389  -9.98671 0.00304
0.88412  -9.99486 0.00305
0.88435  -9.99699 0.00305
0.88458  -9.99137 0.00307
0.88481  -9.98813 0.00312
0.88504  -9.98875 0.00313
0.88528  -9.98262 0.00319
0.88551  -9.98423 0.00317
0.88574  -9.98128 0.00329
0.88597  -9.98717 0.00335
0.88620  -9.98839 0.00352
0.88643  -9.99614 0.00361
0.88666 -10.00196 0.00374
0.88689 -10.00070 0.00367
0.88713 -10.00926 0.00356
0.88736  -9.99993 0.00338
0.88759  -9.98544 0.00326
0.88782  -9.98341 0.00319
0.88805  -9.99145 0.00313
0.88828  -9.99051 0.00307
0.88851  -9.98748 0.00303
0.88874  -9.98827 0.00294
0.88898  -9.98730 0.00313
0.88921  -9.98675 0.00289
0.88944  -9.99362 0.00291
0.88967  -9.99970 0.00285
0.88990  -9.99804 0.00286
0.89013  -9.99583 0.00282
0.89036  -9.99621 0.00284
0.89059  -9.99172 0.00281
0.89083  -9.99421 0.00283
0.89106  -9.99342 0.00286
0.89129  -9.99586 0.00295
0.89152  -9.99915 0.00308
0.89175 -10.00161 0.00305
0.89198  -9.99896 0.00291
0.89221  -9.99685 0.00285
0.89244 -10.00293 0.00277
0.89267 -10.00995 0.00276
0.89291 -10.01529 0.00276
0.89314 -10.01472 0.00279
0.89337 -10.01025 0.00275
0.89360  -9.99941 0.00277
0.89383  -9.99572 0.00271
0.89406  -9.99387 0.00273
0.89429  -9.99303 0.00273
0.89452 -10.00176 0.00275
0.89475 -10.00897 0.00274
0.89499 -10.01709 0.00279
0.89522 -10.01211 0.00275
0.89545 -10.00028 0.00277
0.89568  -9.99695 0.00278
0.89591  -9.99539 0.00275
0.89614  -9.99414 0.00270
0.89637  -9.99852 0.00276
0.89660 -10.00152 0.00293
0.89683 -10.00549 0.00291
0.89707 -10.00964 0.00289
0.89730 -10.00885 0.00300
0.89753  -9.99875 0.00306
0.89776 -10.00100 0.00297
0.89799 -10.00723 0.00283
0.89822 -10.00409 0.00284
0.89845  -9.99667 0.00281
0.89868  -9.99627 0.00285
0.89891 -10.00332 0.00294
0.89914 -10.00640 0.00303
0.89938 -10.00445 0.00303
0.89961 -10.00277 0.00298
0.89984 -10.00082 0.00288
0.90007 -10.00609 0.00299
0.90030 -10.02362 0.00311
0.90053 -10.02125 0.00318
0.90076 -10.00985 0.00319
0.90099 -10.01463 0.00326
0.90122 -10.03745 0.00337
0.90145 -10.05510 0.00354
0.90169 -10.04967 0.00373
0.90192 -10.04103 0.00383
0.90215 -10.03271 0.00368
0.90238 -10.02881 0.00351
0.90261 -10.02912 0.00340
0.90284 -10.02056 0.00333
0.90307 -10.01146 0.00314
0.90330 -10.00718 0.00306
0.90353 -10.00556 0.00298
0.90376 -10.00485 0.00293
0.90400 -10.00436 0.00288
0.90423 -10.00789 0.00288
0.90446 -10.00277 0.00288
0.90469 -10.00218 0.00285
0.90492 -10.00094 0.00279
0.90515 -10.00413 0.00281
0.90538 -10.00590 0.00280
0.90561 -10.00812 0.00281
0.90584 -10.00668 0.00284
0.90607 -10.00881 0.00316
0.90630 -10.01102 0.00357
0.90654 -10.02420 0.00335
0.90677 -10.02281 0.00302
0.90700 -10.01063 0.00297
0.90723 -10.01011 0.00297
0.90746 -10.01075 0.00298
0.90769 -10.00718 0.00303
0.90792 -10.00937 0.00288
0.90815 -10.01819 0.00296
0.90838 -10.02948 0.00301
0.90861 -10.01998 0.00292
0.90884 -10.01362 0.00298
0.90907 -10.02842 0.00299
0.90931 -10.04774 0.00297
0.90954 -10.04231 0.00298
0.90977 -10.03356 0.00297
0.91000 -10.02936 0.00299
0.91023 -10.02675 0.00302
0.91046 -10.02785 0.00300
0.91069 -10.02294 0.00300
0.91092 -10.02177 0.00303
0.91115 -10.02612 0.00300
0.91138 -10.02580 0.00292
0.91161 -10.02682 0.00296
0.91184 -10.02710 0.00297
0.91208 -10.02828 0.00305
0.91231 -10.03071 0.00300
0.91254 -10.01976 0.00296
0.91277 -10.01386 0.00293
0.91300 -10.01508 0.00300
0.91323 -10.01546 0.00307
0.91346 -10.01728 0.00308
0.91369 -10.01286 0.00312
0.91392 -10.01631 0.00312
0.91415 -10.01850 0.00303
0.91438 -10.02911 0.00301
0.91461 -10.03910 0.00302
0.91485 -10.04092 0.00305
0.91508 -10.04471 0.00319
0.91531 -10.04007 0.00314
0.91554 -10.03087 0.00323
0.91577 -10.03055 0.00327
0.91600 -10.03348 0.00318
0.91623 -10.03274 0.00313
0.91646 -10.02999 0.00306
0.91669 -10.03470 0.00307
0.91692 -10.04124 0.00307
0.91715 -10.04643 0.00311
0.91738 -10.05745 0.00317
0.91761 -10.06460 0.00325
0.91784 -10.06211 0.00329
0.91808 -10.05079 0.00317
0.91831 -10.04622 0.00310
0.91854 -10.04395 0.00314
0.91877 -10.04383 0.00318
0.91900 -10.03838 0.00312
0.91923 -10.04303 0.00326
0.91946 -10.05063 0.00322
0.91969 -10.04846 0.00328
0.91992 -10.04730 0.00325
0.92015 -10.04675 0.00323
0.92038 -10.04686 0.00327
0.92061 -10.04713 0.00328
0.92084 -10.05010 0.00333
0.92108 -10.05004 0.00335
0.92131 -10.05569 0.00342
0.92154 -10.06645 0.00349
0.92177 -10.06548 0.00363
0.92200 -10.06139 0.00379
0.92223 -10.05860 0.00376
0.92246 -10.04516 0.00384
0.92269 -10.04696 0.00399
0.92292 -10.06273 0.00423
0.92315 -10.06304 0.00442
0.92338 -10.06234 0.00438
0.92361 -10.05985 0.00431
0.92384 -10.05424 0.00403
0.92407 -10.04968 0.00394
0.92430 -10.05253 0.00381
0.92454 -10.05231 0.00375
0.92477 -10.05180 0.00391
0.92500 -10.05325 0.00368
0.92523 -10.05495 0.00358
0.92546 -10.04956 0.00365
0.92569 -10.05096 0.00347
0.92592 -10.07171 0.00354
0.92615 -10.08105 0.00354
0.92638 -10.06011 0.00360
0.92661 -10.04284 0.00356
0.92684 -10.04192 0.00355
0.92707 -10.03831 0.00347
0.92730 -10.03779 0.00345
0.92753 -10.04559 0.00339
0.92776 -10.03937 0.00346
0.92800 -10.03715 0.00350
0.92823 -10.04831 0.00352
0.92846 -10.05437 0.00346
0.92869 -10.04653 0.00351
0.92892 -10.04655 0.00351
0.92915 -10.05376 0.00352
0.92938 -10.05515 0.00348
0.92961 -10.05183 0.00356
0.92984 -10.04684 0.00361
0.93007 -10.05672 0.00364
0.93030 -10.04926 0.00369
0.93053 -10.04458 0.00369
0.93076 -10.03960 0.00362
0.93099 -10.04968 0.00385
0.93122 -10.05372 0.00392
0.93145 -10.04720 0.00373
0.93169 -10.04862 0.00397
0.93192 -10.05264 0.00440
0.93215 -10.04937 0.00409
0.93238 -10.04721 0.00394
0.93261 -10.04711 0.00425
0.93284 -10.05374 0.00439
0.93307 -10.04802 0.00396
0.93330 -10.04135 0.00389
0.93353 -10.04311 0.00421
0.93376 -10.05822 0.00442
0.93399 -10.05446 0.00430
0.93422 -10.04966 0.00439
0.93445 -10.04419 0.00492
0.93468 -10.05281 0.00547
0.93491 -10.04904 0.00438
0.93514 -10.04315 0.00379
0.93538 -10.05278 0.00397
0.93561 -10.06035 0.00463
0.93584 -10.05420 0.00481
0.93607 -10.05684 0.00481
0.93630 -10.05576 0.00443
0.93653 -10.05315 0.00398
0.93668 -10.05506 0.00357
0.93696 -10.04772 0.00371
0.93723 -10.04807 0.00380
0.93750 -10.06093 0.00376
0.93777 -10.05825 0.00357
0.93804 -10.05747 0.00392
0.93831 -10.05938 0.00384
0.93858 -10.06693 0.00338
0.93885 -10.06278 0.00335
0.93913 -10.06263 0.00351
0.93940 -10.05870 0.00329
0.93967 -10.06078 0.00321
0.93994 -10.06364 0.00307
0.94021 -10.06365 0.00312
0.94048 -10.06680 0.00312
0.94075 -10.07822 0.00319
0.94102 -10.08857 0.00341
0.94129 -10.08990 0.00338
0.94157 -10.09842 0.00313
0.94184 -10.12693 0.00310
0.94211 -10.11504 0.00324
0.94238 -10.08133 0.00327
0.94265 -10.07216 0.00342
0.94292 -10.06926 0.00380
0.94319 -10.07372 0.00378
0.94346 -10.08467 0.00316
0.94374 -10.08999 0.00305
0.94401 -10.08498 0.00350
0.94428 -10.08561 0.00406
0.94455 -10.07719 0.00366
0.94482 -10.07229 0.00316
0.94509 -10.07737 0.00301
0.94536 -10.07217 0.00311
0.94563 -10.06873 0.00345
0.94590 -10.07518 0.00345
0.94618 -10.06633 0.00345
0.94645 -10.06163 0.00347
0.94672 -10.07014 0.00306
0.94699 -10.07186 0.00319
0.94726 -10.06850 0.00329
0.94753 -10.06681 0.00311
0.94780 -10.06548 0.00303
0.94807 -10.06709 0.00307
0.94834 -10.07618 0.00349
0.94861 -10.06971 0.00348
0.94889 -10.06321 0.00307
0.94916 -10.07025 0.00291
0.94943 -10.06074 0.00300
0.94970 -10.06818 0.00331
0.94997 -10.07877 0.00341
0.95024 -10.07238 0.00372
0.95051 -10.07366 0.00342
0.95078 -10.07258 0.00294
0.95105 -10.06621 0.00280
0.95132 -10.06587 0.00289
0.95160 -10.07245 0.00302
0.95187 -10.06925 0.00340
0.95214 -10.07195 0.00347
0.95241 -10.07140 0.00342
0.95268 -10.05770 0.00329
0.95295 -10.06012 0.00326
0.95322 -10.07776 0.00337
0.95349 -10.07196 0.00331
0.95376 -10.06447 0.00335
0.95403 -10.07451 0.00348
0.95431 -10.07103 0.00348
0.95458 -10.07552 0.00406
0.95485 -10.08425 0.00449
0.95512 -10.08452 0.00402
0.95539 -10.07894 0.00377
0.95566 -10.08104 0.00373
0.95593 -10.07564 0.00359
0.95620 -10.06526 0.00337
0.95647 -10.06286 0.00336
0.95674 -10.06976 0.00341
0.95701 -10.06812 0.00319
0.95728 -10.07675 0.00300
0.95756 -10.08220 0.00289
0.95783 -10.07476 0.00289
0.95810 -10.07106 0.00309
0.95837 -10.07466 0.00308
0.95864 -10.06779 0.00285
0.95891 -10.06443 0.00280
0.95918 -10.07179 0.00303
0.95945 -10.06676 0.00315
0.95972 -10.06168 0.00294
0.95999 -10.06624 0.00283
0.96026 -10.07732 0.00274
0.96053 -10.07796 0.00275
0.96081 -10.07435 0.00288
0.96108 -10.07808 0.00289
0.96135 -10.07044 0.00275
0.96162 -10.06077 0.00270
0.96189 -10.06382 0.00269
0.96216 -10.07219 0.00277
0.96243 -10.07606 0.00288
0.96270 -10.07959 0.00291
0.96297 -10.08893 0.00277
0.96324 -10.07885 0.00262
0.96351 -10.06290 0.00263
0.96378 -10.07625 0.00286
0.96405 -10.09189 0.00284
0.96433 -10.08487 0.00276
0.96460 -10.07046 0.00270
0.96487 -10.07598 0.00272
0.96514 -10.08181 0.00263
0.96541 -10.07646 0.00261
0.96568 -10.07968 0.00267
0.96595 -10.08427 0.00270
0.96622 -10.08877 0.00267
0.96649 -10.08902 0.00273
0.96676 -10.08266 0.00268
0.96703 -10.07730 0.00263
0.96730 -10.07402 0.00269
0.96757 -10.07606 0.00261
0.96784 -10.08546 0.00253
0.96811 -10.08920 0.00257
0.96839 -10.07450 0.00260
0.96866 -10.06760 0.00259
0.96893 -10.06937 0.00258
0.96920 -10.08148 0.00256
0.96947 -10.08834 0.00251
0.96974 -10.08492 0.00249
0.97001 -10.08026 0.00250
0.97028 -10.07923 0.00260
0.97055 -10.08563 0.00262
0.97082 -10.09149 0.00258
0.97109 -10.08924 0.00254
0.97136 -10.07747 0.00251
0.97163 -10.07084 0.00255
0.97190 -10.07795 0.00260
0.97217 -10.08161 0.00256
0.97244 -10.08276 0.00255
0.97271 -10.08306 0.00252
0.97298 -10.08302 0.00258
0.97326 -10.08987 0.00251
0.97353 -10.08521 0.00258
0.97380 -10.08315 0.00261
0.97407 -10.09833 0.00257
0.97434 -10.10211 0.00252
0.97461 -10.09314 0.00258
0.97488 -10.09250 0.00254
0.97515 -10.08859 0.00260
0.97542 -10.08230 0.00255
0.97569 -10.08192 0.00252
0.97596 -10.08418 0.00253
0.97623 -10.08082 0.00253
0.97650 -10.08407 0.00255
0.97677 -10.09624 0.00257
0.97704 -10.09124 0.00248
0.97731 -10.08942 0.00245
0.97758 -10.09001 0.00243
0.97785 -10.08050 0.00271
0.97812 -10.08168 0.00302
0.97839 -10.08796 0.00255
0.97866 -10.09978 0.00247
0.97894 -10.10193 0.00244
0.97921 -10.10042 0.00243
0.97948 -10.08987 0.00250
0.97975 -10.08135 0.00248
0.98002 -10.08305 0.00247
0.98029 -10.09226 0.00246
0.98056 -10.09606 0.00245
0.98083 -10.08639 0.00240
0.98110 -10.08247 0.00243
0.98137 -10.08590 0.00241
0.98164 -10.08631 0.00242
0.98191 -10.08374 0.00249
0.98218 -10.07956 0.00239
0.98245 -10.07754 0.00238
0.98272 -10.08123 0.00243
0.98299 -10.09032 0.00244
0.98326 -10.08949 0.00242
0.98353 -10.08771 0.00240
0.98380 -10.09319 0.00237
0.98407 -10.08478 0.00237
0.98434 -10.08240 0.00239
0.98461 -10.08480 0.00240
0.98488 -10.08430 0.00239
0.98515 -10.08414 0.00237
0.98542 -10.09009 0.00250
0.98569 -10.09000 0.00234
0.98596 -10.08714 0.00238
0.98623 -10.08628 0.00236
0.98651 -10.09229 0.00236
0.98678 -10.09313 0.00235
0.98705 -10.09115 0.00234
0.98732 -10.08928 0.00234
0.98759 -10.09400 0.00237
0.98786 -10.09352 0.00236
0.98813 -10.08667 0.00236
0.98840 -10.08511 0.00232
0.98867 -10.09002 0.00233
0.98894 -10.09282 0.00232
0.98921 -10.10503 0.00234
0.98948 -10.11020 0.00237
0.98975 -10.10033 0.00237
0.99002 -10.09070 0.00232
0.99029 -10.09533 0.00234
0.99056 -10.09819 0.00239
0.99083 -10.09370 0.00236
0.99110 -10.09160 0.00235
0.99137 -10.09396 0.00241
0.99164 -10.09914 0.00232
0.99191 -10.09711 0.00235
0.99218 -10.08959 0.00231
0.99245 -10.08834 0.00234
0.99272 -10.09611 0.00232
0.99299 -10.09561 0.00233
0.99326 -10.09611 0.00230
0.99353 -10.09972 0.00231
0.99380 -10.09579 0.00230
0.99407 -10.08900 0.00231
0.99434 -10.08892 0.00229
0.99461 -10.09757 0.00228
0.99488 -10.10101 0.00226
0.99515 -10.10039 0.00228
0.99542 -10.09959 0.00228
0.99569 -10.09678 0.00228
0.99596 -10.09585 0.00225
0.99623 -10.09703 0.00226
0.99650 -10.09796 0.00225
0.99677 -10.09692 0.00226
0.99704 -10.09254 0.00225
0.99731 -10.09101 0.00227
0.99758 -10.09245 0.00223
0.99785 -10.09251 0.00223
0.99812 -10.09564 0.00222
0.99839 -10.09665 0.00225
0.99866 -10.09840 0.00222
0.99893 -10.10302 0.00225
0.99920 -10.09873 0.00223
0.99947 -10.09734 0.00223
0.99974 -10.10463 0.00222
1.00001 -10.10696 0.00222
1.00028 -10.09917 0.00223
1.00055 -10.09901 0.00227
1.00082 -10.09658 0.00224
1.00109 -10.09552 0.00225
1.00136 -10.09850 0.00223
1.00163 -10.09876 0.00227
1.00190 -10.09566 0.00227
1.00217 -10.09639 0.00230
1.00244 -10.09922 0.00227
1.00271 -10.09648 0.00230
1.00298 -10.09938 0.00228
1.00325 -10.09838 0.00233
1.00352 -10.10210 0.00238
1.00379 -10.10548 0.00241
1.00406 -10.10652 0.00243
1.00433 -10.10321 0.00250
1.00460 -10.10051 0.00257
1.00487 -10.10588 0.00270
1.00514 -10.11009 0.00285
1.00541 -10.11503 0.00288
1.00568 -10.11230 0.00286
1.00595 -10.11590 0.00263
1.00622 -10.11180 0.00252
1.00649 -10.10359 0.00246
1.00676 -10.10906 0.00240
1.00703 -10.11436 0.00258
1.00730 -10.10864 0.00229
1.00757 -10.10128 0.00226
1.00784 -10.09776 0.00224
1.00811 -10.09979 0.00224
1.00838 -10.10177 0.00222
1.00865 -10.10124 0.00223
1.00892 -10.10374 0.00221
1.00919 -10.10286 0.00222
1.00946 -10.09961 0.00219
1.00973 -10.10000 0.00220
1.01000 -10.09692 0.00218
1.01027 -10.09367 0.00219
1.01054 -10.09505 0.00214
1.01081 -10.09639 0.00215
1.01108 -10.09570 0.00213
1.01135 -10.09470 0.00216
1.01162 -10.09862 0.00216
1.01189 -10.10082 0.00217
1.01216 -10.09893 0.00214
1.01243 -10.10166 0.00213
1.01270 -10.10584 0.00210
1.01297 -10.10450 0.00214
1.01324 -10.10086 0.00211
1.01351 -10.09815 0.00213
1.01378 -10.09960 0.00211
1.01405 -10.10070 0.00212
1.01432 -10.09822 0.00211
1.01459 -10.10534 0.00212
1.01486 -10.11735 0.00212
1.01513 -10.11655 0.00213
1.01540 -10.10538 0.00211
1.01567 -10.10581 0.00212
1.01594 -10.10902 0.00213
1.01621 -10.10518 0.00216
1.01648 -10.10123 0.00218
1.01675 -10.10233 0.00232
1.01702 -10.10307 0.00232
1.01729 -10.10530 0.00228
1.01756 -10.10479 0.00225
1.01783 -10.10510 0.00217
1.01810 -10.10157 0.00212
1.01837 -10.10160 0.00215
1.01864 -10.10053 0.00222
1.01891 -10.09998 0.00211
1.01917 -10.09934 0.00209
1.01944 -10.10350 0.00210
1.01971 -10.10790 0.00212
1.01998 -10.11380 0.00213
1.02025 -10.10619 0.00211
1.02052 -10.10484 0.00212
1.02079 -10.10739 0.00210
1.02106 -10.10791 0.00213
1.02133 -10.10533 0.00212
1.02160 -10.10840 0.00212
1.02187 -10.11961 0.00210
1.02214 -10.12681 0.00214
1.02241 -10.12087 0.00211
1.02268 -10.10988 0.00212
1.02295 -10.11278 0.00213
1.02322 -10.11522 0.00216
1.02349 -10.11465 0.00220
1.02376 -10.11465 0.00232
1.02403 -10.11317 0.00233
1.02430 -10.10995 0.00227
1.02457 -10.10962 0.00218
1.02484 -10.11037 0.00218
1.02511 -10.10999 0.00212
1.02538 -10.11148 0.00213
1.02565 -10.11322 0.00213
1.02592 -10.11248 0.00215
1.02619 -10.11520 0.00219
1.02646 -10.11381 0.00215
1.02673 -10.11445 0.00210
1.02700 -10.11311 0.00223
1.02727 -10.11401 0.00211
1.02753 -10.11358 0.00213
1.02780 -10.11411 0.00210
1.02807 -10.11467 0.00210
1.02834 -10.11294 0.00208
1.02861 -10.11347 0.00210
1.02888 -10.11416 0.00209
1.02915 -10.11698 0.00214
1.02942 -10.12260 0.00210
1.02969 -10.11635 0.00212
1.02996 -10.11432 0.00209
1.03023 -10.11650 0.00212
1.03050 -10.12014 0.00233
1.03077 -10.12042 0.00214
1.03104 -10.11704 0.00211
1.03131 -10.11573 0.00213
1.03158 -10.11669 0.00212
1.03185 -10.11649 0.00214
1.03212 -10.11740 0.00211
1.03239 -10.11666 0.00213
1.03266 -10.11465 0.00212
1.03293 -10.12276 0.00215
1.03320 -10.12925 0.00222
1.03347 -10.13281 0.00216
1.03373 -10.12926 0.00213
1.03400 -10.12139 0.00215
1.03427 -10.12173 0.00213
1.03454 -10.13254 0.00213
1.03481 -10.14202 0.00212
1.03508 -10.13747 0.00212
1.03535 -10.12715 0.00210
1.03562 -10.12106 0.00213
1.03589 -10.12099 0.00212
1.03616 -10.12113 0.00213
1.03643 -10.12074 0.00212
1.03670 -10.12171 0.00216
1.03697 -10.12411 0.00215
1.03724 -10.12648 0.00218
1.03751 -10.13680 0.00216
1.03778 -10.13339 0.00220
1.03805 -10.12699 0.00215
1.03832 -10.12968 0.00217
1.03859 -10.12675 0.00217
1.03885 -10.12092 0.00216
1.03912 -10.12165 0.00215
1.03939 -10.12142 0.00219
1.03966 -10.12370 0.00217
1.03993 -10.13402 0.00219
1.04020 -10.13859 0.00218
1.04047 -10.12924 0.00220
1.04074 -10.12318 0.00232
1.04101 -10.12769 0.00219
1.04128 -10.12937 0.00219
1.04155 -10.12352 0.00220
1.04182 -10.12342 0.00219
1.04209 -10.12699 0.00220
1.04236 -10.12500 0.00218
1.04263 -10.12981 0.00223
1.04290 -10.13463 0.00221
1.04317 -10.12962 0.00222
1.04343 -10.12645 0.00220
1.04370 -10.12697 0.00223
1.04397 -10.12846 0.00222
1.04424 -10.12747 0.00221
1.04451 -10.12725 0.00219
1.04478 -10.12594 0.00222
1.04505 -10.12593 0.00220
1.04532 -10.12976 0.00221
1.04559 -10.13256 0.00222
1.04586 -10.14275 0.00225
1.04613 -10.14772 0.00223
1.04640 -10.14343 0.00223
1.04667 -10.13371 0.00221
1.04694 -10.12800 0.00221
1.04721 -10.13302 0.00220
1.04748 -10.13963 0.00222
1.04774 -10.13445 0.00221
1.04801 -10.12962 0.00222
1.04828 -10.13081 0.00229
1.04855 -10.12925 0.00222
1.04882 -10.12897 0.00221
1.04909 -10.13321 0.00224
1.04936 -10.13216 0.00222
1.04963 -10.12983 0.00223
1.04990 -10.13598 0.00227
1.05017 -10.13827 0.00226
1.05044 -10.13443 0.00222
1.05071 -10.13112 0.00227
1.05098 -10.13278 0.00224
1.05125 -10.13287 0.00227
1.05151 -10.13579 0.00225
1.05178 -10.13539 0.00228
1.05205 -10.13444 0.00243
1.05232 -10.13178 0.00227
1.05259 -10.13345 0.00225
1.05286 -10.13265 0.00229
1.05313 -10.13484 0.00224
1.05340 -10.14028 0.00228
1.05367 -10.14855 0.00227
1.05394 -10.14566 0.00229
1.05421 -10.13993 0.00226
1.05448 -10.13663 0.00229
1.05475 -10.13930 0.00226
1.05502 -10.13745 0.00227
1.05528 -10.13363 0.00226
1.05555 -10.13380 0.00229
1.05582 -10.13767 0.00229
1.05609 -10.14088 0.00229
1.05636 -10.13971 0.00229
1.05663 -10.13697 0.00231
1.05690 -10.13670 0.00228
1.05717 -10.13619 0.00232
1.05744 -10.13627 0.00228
1.05771 -10.13765 0.00229
1.05798 -10.14168 0.00227
1.05825 -10.14258 0.00230
1.05851 -10.15085 0.00227
1.05878 -10.17589 0.00233
1.05905 -10.18582 0.00233
1.05932 -10.15754 0.00234
1.05959 -10.14394 0.00230
1.05986 -10.13838 0.00232
1.06013 -10.13874 0.00230
1.06040 -10.14196 0.00233
1.06067 -10.16368 0.00232
1.06094 -10.16980 0.00238
1.06121 -10.14897 0.00232
1.06148 -10.14536 0.00234
1.06174 -10.14558 0.00233
1.06201 -10.14584 0.00235
1.06228 -10.14697 0.00232
1.06255 -10.14251 0.00234
1.06282 -10.14342 0.00234
1.06309 -10.15321 0.00237
1.06336 -10.15452 0.00235
1.06363 -10.14676 0.00236
1.06390 -10.14393 0.00237
1.06417 -10.14201 0.00240
1.06444 -10.14229 0.00239
1.06471 -10.14244 0.00243
1.06497 -10.14506 0.00232
1.06524 -10.14794 0.00236
1.06551 -10.14665 0.00235
1.06578 -10.14401 0.00237
1.06605 -10.14428 0.00234
1.06632 -10.16064 0.00239
1.06659 -10.18342 0.00237
1.06686 -10.16905 0.00239
1.06713 -10.15333 0.00235
1.06740 -10.14823 0.00239
1.06767 -10.15129 0.00234
1.06793 -10.15127 0.00240
1.06820 -10.14970 0.00237
1.06847 -10.15429 0.00240
1.06874 -10.16787 0.00245
1.06901 -10.17808 0.00253
1.06928 -10.18216 0.00251
1.06955 -10.19398 0.00243
1.06982 -10.19029 0.00241
1.07009 -10.17421 0.00237
1.07036 -10.15346 0.00235
1.07063 -10.15125 0.00235
1.07089 -10.15562 0.00236
1.07116 -10.16060 0.00236
1.07143 -10.15755 0.00235
1.07170 -10.15111 0.00235
1.07197 -10.14807 0.00234
1.07224 -10.14928 0.00235
1.07251 -10.15031 0.00236
1.07278 -10.15508 0.00236
1.07305 -10.17986 0.00239
1.07332 -10.19307 0.00241
1.07358 -10.17379 0.00237
1.07385 -10.15573 0.00236
1.07412 -10.15116 0.00235
1.07439 -10.14921 0.00240
1.07466 -10.15488 0.00241
1.07493 -10.16246 0.00241
1.07520 -10.17864 0.00242
1.07547 -10.19286 0.00246
1.07574 -10.18145 0.00242
1.07601 -10.16367 0.00243
1.07627 -10.15759 0.00239
1.07654 -10.15038 0.00242
1.07681 -10.15338 0.00240
1.07708 -10.15274 0.00245
1.07735 -10.15625 0.00245
1.07762 -10.15882 0.00244
1.07789 -10.16042 0.00241
1.07816 -10.15973 0.00243
1.07843 -10.16522 0.00239
1.07870 -10.17763 0.00245
1.07896 -10.19700 0.00243
1.07923 -10.19968 0.00244
1.07950 -10.17762 0.00240
1.07977 -10.16414 0.00246
1.08004 -10.16419 0.00243
1.08031 -10.16290 0.00249
1.08058 -10.16206 0.00244
1.08085 -10.16193 0.00246
1.08112 -10.16464 0.00247
1.08139 -10.19182 0.00250
1.08165 -10.21610 0.00248
1.08192 -10.18850 0.00250
1.08219 -10.17121 0.00247
1.08246 -10.17133 0.00250
1.08273 -10.17384 0.00246
1.08300 -10.19841 0.00250
1.08327 -10.21895 0.00255
1.08354 -10.19686 0.00254
1.08381 -10.18503 0.00251
1.08407 -10.18088 0.00253
1.08434 -10.17021 0.00249
1.08461 -10.16975 0.00268
1.08488 -10.18388 0.00247
1.08515 -10.17916 0.00252
1.08542 -10.17220 0.00251
1.08569 -10.16950 0.00251
1.08596 -10.16227 0.00252
1.08623 -10.16446 0.00256
1.08649 -10.16832 0.00251
1.08676 -10.17538 0.00255
1.08703 -10.18222 0.00254
1.08730 -10.22129 0.00257
1.08757 -10.23985 0.00260
1.08784 -10.20343 0.00257
1.08811 -10.18133 0.00255
1.08838 -10.17596 0.00258
1.08865 -10.18738 0.00257
1.08891 -10.20062 0.00260
1.08918 -10.18761 0.00259
1.08945 -10.17802 0.00260
1.08972 -10.17980 0.00259
1.08999 -10.17759 0.00262
1.09026 -10.17634 0.00262
1.09053 -10.16798 0.00268
1.09080 -10.17056 0.00262
1.09107 -10.17462 0.00265
1.09133 -10.17176 0.00266
1.09160 -10.17126 0.00270
1.09187 -10.18035 0.00273
1.09214 -10.18090 0.00276
1.09241 -10.17475 0.00281
1.09268 -10.17490 0.00305
1.09295 -10.18858 0.00291
1.09322 -10.20297 0.00301
1.09349 -10.20266 0.00308
1.09375 -10.19809 0.00325
1.09402 -10.19689 0.00340
1.09429 -10.20426 0.00361
1.09456 -10.20214 0.00342
1.09483 -10.19944 0.00329
1.09510 -10.19582 0.00310
1.09537 -10.19137 0.00304
1.09564 -10.20090 0.00293
1.09590 -10.20833 0.00297
1.09617 -10.21014 0.00291
1.09644 -10.20244 0.00288
1.09671 -10.20872 0.00283
1.09698 -10.23989 0.00288
1.09725 -10.23877 0.00284
1.09752 -10.21111 0.00283
1.09779 -10.20593 0.00280
1.09806 -10.20649 0.00283
1.09832 -10.22627 0.00282
1.09859 -10.23730 0.00286
1.09886 -10.21916 0.00283
1.09913 -10.20456 0.00287
1.09940 -10.19365 0.00280
1.09967 -10.19348 0.00286
1.09994 -10.20390 0.00283
1.10021 -10.21008 0.00283
1.10047 -10.20575 0.00282
1.10074 -10.20250 0.00285
1.10101 -10.20417 0.00284
1.10128 -10.20009 0.00287
1.10155 -10.20031 0.00284
1.10182 -10.21278 0.00292
1.10209 -10.22257 0.00288
1.10236 -10.22606 0.00290
1.10262 -10.21998 0.00286
1.10289 -10.20198 0.00288
1.10316 -10.19572 0.00287
1.10343 -10.20403 0.00294
1.10370 -10.20593 0.00286
1.10397 -10.20104 0.00291
1.10424 -10.20372 0.00294
1.10451 -10.20753 0.00297
1.10477 -10.19497 0.00292
1.10504 -10.19797 0.00293
1.10531 -10.19897 0.00294
1.10558 -10.19180 0.00298
1.10585 -10.19235 0.00294
1.10612 -10.20682 0.00316
1.10639 -10.20699 0.00301
1.10666 -10.19295 0.00303
1.10692 -10.18887 0.00299
1.10719 -10.19992 0.00296
1.10746 -10.20468 0.00297
1.10773 -10.19559 0.00303
1.10800 -10.18813 0.00303
1.10827 -10.19505 0.00313
1.10854 -10.20550 0.00310
1.10880 -10.19833 0.00315
1.10907 -10.18931 0.00307
1.10934 -10.20291 0.00304
1.10961 -10.20804 0.00304
1.10988 -10.19982 0.00309
1.11015 -10.19283 0.00308
1.11042 -10.19491 0.00320
1.11069 -10.20703 0.00321
1.11095 -10.20353 0.00322
1.11122 -10.20211 0.00324
1.11149 -10.20148 0.00329
1.11176 -10.19934 0.00320
1.11203 -10.19780 0.00326
1.11230 -10.21276 0.00314
1.11257 -10.22065 0.00328
1.11284 -10.20600 0.00330
1.11310 -10.20363 0.00354
1.11337 -10.21132 0.00354
1.11364 -10.22021 0.00365
1.11391 -10.21940 0.00348
1.11418 -10.19948 0.00339
1.11445 -10.19572 0.00323
1.11472 -10.19762 0.00329
1.11498 -10.21159 0.00359
1.11525 -10.21902 0.00394
1.11552 -10.20036 0.00364
1.11579 -10.19755 0.00347
1.11606 -10.20756 0.00358
1.11633 -10.22710 0.00417
1.11660 -10.23367 0.00465
1.11687 -10.20222 0.00436
1.11713 -10.19296 0.00401
1.11740 -10.21030 0.00406
1.11767 -10.21715 0.00371
1.11794 -10.21016 0.00345
1.11821 -10.20166 0.00372
1.11848 -10.20425 0.00389
1.11875 -10.20815 0.00381
1.11901 -10.22370 0.00447
1.11928 -10.24403 0.00451
1.11955 -10.23801 0.00416
1.11982 -10.21496 0.00382
1.12009 -10.22008 0.00412
1.12036 -10.22759 0.00449
1.12063 -10.21835 0.00402
1.12089 -10.21365 0.00359
1.12116 -10.20648 0.00387
1.12143 -10.20799 0.00414
1.12170 -10.21083 0.00416
1.12197 -10.21771 0.00475
1.12224 -10.21038 0.00534
1.12251 -10.20692 0.00568
1.12277 -10.22086 0.00527
1.12304 -10.21345 0.00410
1.12331 -10.22017 0.00386
1.12358 -10.22462 0.00484
1.12385 -10.23108 0.00536
1.12412 -10.21573 0.00411
1.12439 -10.21262 0.00391
1.12465 -10.21226 0.00385
1.12480 -10.21384 0.00255
1.12513 -10.21966 0.00273
1.12545 -10.22597 0.00377
1.12578 -10.27926 0.00376
1.12610 -10.25938 0.00306
1.12643 -10.23997 0.00287
1.12675 -10.22440 0.00253
1.12708 -10.20157 0.00247
1.12740 -10.19939 0.00272
1.12773 -10.20274 0.00314
1.12805 -10.21669 0.00294
1.12838 -10.22531 0.00263
1.12870 -10.21749 0.00272
1.12903 -10.21262 0.00281
1.12935 -10.22638 0.00296
1.12968 -10.23379 0.00313
1.13000 -10.23486 0.00310
1.13033 -10.22406 0.00266
1.13065 -10.20997 0.00243
1.13098 -10.20806 0.00238
1.13130 -10.21389 0.00232
1.13163 -10.22242 0.00230
1.13195 -10.22569 0.00230
1.13228 -10.22100 0.00249
1.13260 -10.21706 0.00255
1.13293 -10.20930 0.00242
1.13325 -10.21298 0.00262
1.13358 -10.23927 0.00304
1.13390 -10.24964 0.00318
1.13423 -10.23637 0.00319
1.13455 -10.22976 0.00437
1.13488 -10.24538 0.00591
1.13520 -10.23598 0.00391
1.13553 -10.24258 0.00278
1.13585 -10.24826 0.00276
1.13618 -10.23956 0.00296
1.13650 -10.21833 0.00243
1.13683 -10.21314 0.00228
1.13715 -10.21245 0.00234
1.13748 -10.22187 0.00241
1.13780 -10.24407 0.00243
1.13813 -10.23694 0.00230
1.13845 -10.23821 0.00267
1.13878 -10.25332 0.00251
1.13910 -10.22643 0.00221
1.13943 -10.22943 0.00220
1.13975 -10.23602 0.00243
1.14008 -10.23307 0.00254
1.14040 -10.22451 0.00233
1.14073 -10.22823 0.00244
1.14105 -10.23934 0.00252
1.14138 -10.22583 0.00245
1.14170 -10.23308 0.00250
1.14202 -10.23324 0.00238
1.14235 -10.22824 0.00233
1.14267 -10.22453 0.00225
1.14300 -10.22835 0.00224
1.14332 -10.22357 0.00225
1.14365 -10.22034 0.00236
1.14397 -10.23299 0.00251
1.14430 -10.24468 0.00277
1.14462 -10.23817 0.00267
1.14495 -10.22485 0.00258
1.14527 -10.23128 0.00256
1.14560 -10.22975 0.00249
1.14592 -10.22188 0.00243
1.14625 -10.22908 0.00251
1.14657 -10.23213 0.00290
1.14690 -10.23037 0.00276
1.14722 -10.22317 0.00265
1.14754 -10.23120 0.00272
1.14787 -10.23647 0.00241
1.14819 -10.22285 0.00219
1.14852 -10.22772 0.00223
1.14884 -10.24252 0.00242
1.14917 -10.24747 0.00236
1.14949 -10.23227 0.00245
1.14982 -10.23492 0.00274
1.15014 -10.23479 0.00244
1.15047 -10.22713 0.00219
1.15079 -10.24003 0.00228
1.15112 -10.24359 0.00235
1.15144 -10.23455 0.00226
1.15176 -10.22866 0.00220
1.15209 -10.23709 0.00236
1.15241 -10.23730 0.00246
1.15274 -10.23535 0.00262
1.15306 -10.22978 0.00223
1.15339 -10.23112 0.00212
1.15371 -10.22932 0.00224
1.15404 -10.22519 0.00238
1.15436 -10.22974 0.00233
1.15469 -10.23348 0.00220
1.15501 -10.22452 0.00212
1.15533 -10.22336 0.00216
1.15566 -10.23151 0.00229
1.15598 -10.23392 0.00222
1.15631 -10.22351 0.00209
1.15663 -10.22273 0.00215
1.15696 -10.22507 0.00207
1.15728 -10.22831 0.00214
1.15761 -10.22796 0.00217
1.15793 -10.23696 0.00217
1.15825 -10.23306 0.00206
1.15858 -10.22933 0.00207
1.15890 -10.22667 0.00215
1.15923 -10.23683 0.00210
1.15955 -10.25721 0.00205
1.15988 -10.27189 0.00209
1.16020 -10.24361 0.00221
1.16053 -10.23820 0.00217
1.16085 -10.24193 0.00205
1.16117 -10.25884 0.00203
1.16150 -10.27847 0.00206
1.16182 -10.26416 0.00206
1.16215 -10.24143 0.00207
1.16247 -10.23541 0.00207
1.16280 -10.22939 0.00198
1.16312 -10.23612 0.00200
1.16344 -10.24253 0.00204
1.16377 -10.23790 0.00204
1.16409 -10.23997 0.00209
1.16442 -10.25458 0.00199
1.16474 -10.24904 0.00202
1.16507 -10.23772 0.00207
1.16539 -10.23464 0.00204
1.16572 -10.23769 0.00205
1.16604 -10.24751 0.00204
1.16636 -10.25164 0.00203
1.16669 -10.24236 0.00206
1.16701 -10.23857 0.00207
1.16734 -10.24742 0.00199
1.16766 -10.24727 0.00200
1.16799 -10.23916 0.00201
1.16831 -10.23610 0.00201
1.16863 -10.24151 0.00198
1.16896 -10.24117 0.00197
1.16928 -10.24757 0.00198
1.16961 -10.26234 0.00200
1.16993 -10.24956 0.00197
1.17025 -10.24449 0.00197
1.17058 -10.24328 0.00196
1.17090 -10.23574 0.00196
1.17123 -10.23705 0.00196
1.17155 -10.24091 0.00193
1.17188 -10.23901 0.00192
1.17220 -10.23602 0.00193
1.17252 -10.23733 0.00193
1.17285 -10.24031 0.00193
1.17317 -10.24220 0.00192
1.17350 -10.23726 0.00192
1.17382 -10.23536 0.00197
1.17414 -10.24139 0.00207
1.17447 -10.24283 0.00193
1.17479 -10.23990 0.00189
1.17512 -10.24656 0.00187
1.17544 -10.25780 0.00190
1.17577 -10.26565 0.00192
1.17609 -10.26456 0.00188
1.17641 -10.24774 0.00185
1.17674 -10.23891 0.00184
1.17706 -10.24158 0.00184
1.17739 -10.25417 0.00191
1.17771 -10.26604 0.00194
1.17803 -10.25478 0.00191
1.17836 -10.25236 0.00187
1.17868 -10.26540 0.00187
1.17901 -10.26150 0.00185
1.17933 -10.24316 0.00186
1.17965 -10.24538 0.00188
1.17998 -10.24940 0.00185
1.18030 -10.24983 0.00183
1.18063 -10.24794 0.00185
1.18095 -10.24278 0.00185
1.18127 -10.24423 0.00185
1.18160 -10.24919 0.00190
1.18192 -10.25140 0.00197
1.18225 -10.24778 0.00193
1.18257 -10.24698 0.00187
1.18289 -10.26932 0.00184
1.18322 -10.32859 0.00186
1.18354 -10.33247 0.00189
1.18387 -10.27545 0.00187
1.18419 -10.26154 0.00188
1.18451 -10.26761 0.00189
1.18484 -10.26116 0.00189
1.18516 -10.25152 0.00186
1.18549 -10.24765 0.00183
1.18581 -10.24763 0.00181
1.18613 -10.24937 0.00182
1.18646 -10.24896 0.00182
1.18678 -10.25368 0.00184
1.18711 -10.25182 0.00184
1.18743 -10.24908 0.00184
1.18775 -10.25400 0.00187
1.18808 -10.25811 0.00188
1.18840 -10.26431 0.00189
1.18873 -10.28920 0.00185
1.18905 -10.28950 0.00184
1.18937 -10.26933 0.00183
1.18970 -10.26910 0.00183
1.19002 -10.26844 0.00184
1.19035 -10.25738 0.00184
1.19067 -10.25260 0.00183
1.19099 -10.25434 0.00182
1.19132 -10.25230 0.00183
1.19164 -10.24724 0.00185
1.19196 -10.24852 0.00183
1.19229 -10.24853 0.00182
1.19261 -10.25502 0.00181
1.19294 -10.25904 0.00182
1.19326 -10.25649 0.00184
1.19358 -10.25127 0.00184
1.19391 -10.25143 0.00182
1.19423 -10.25535 0.00185
1.19456 -10.25605 0.00192
1.19488 -10.25493 0.00202
1.19520 -10.25898 0.00199
1.19553 -10.26610 0.00192
1.19585 -10.26253 0.00185
1.19617 -10.26026 0.00183
1.19650 -10.25745 0.00180
1.19682 -10.25211 0.00180
1.19715 -10.25445 0.00179
1.19747 -10.26930 0.00183
1.19779 -10.29945 0.00183
1.19812 -10.28769 0.00181
1.19844 -10.26839 0.00181
1.19876 -10.29805 0.00185
1.19909 -10.31533 0.00186
1.19941 -10.30193 0.00183
1.19974 -10.30339 0.00182
1.20006 -10.27652 0.00181
1.20038 -10.25906 0.00181
1.20071 -10.26014 0.00183
1.20103 -10.26854 0.00181
1.20135 -10.26672 0.00181
1.20168 -10.25985 0.00183
1.20200 -10.25772 0.00183
1.20232 -10.25611 0.00182
1.20265 -10.25892 0.00187
1.20297 -10.26577 0.00190
1.20330 -10.28249 0.00199
1.20362 -10.32222 0.00207
1.20394 -10.30975 0.00200
1.20427 -10.27818 0.00188
1.20459 -10.27138 0.00183
1.20491 -10.26696 0.00184
1.20524 -10.26375 0.00194
1.20556 -10.26169 0.00181
1.20588 -10.26493 0.00181
1.20621 -10.26531 0.00180
1.20653 -10.26357 0.00182
1.20686 -10.26301 0.00184
1.20718 -10.26294 0.00184
1.20750 -10.26056 0.00183
1.20783 -10.26497 0.00181
1.20815 -10.26900 0.00181
1.20847 -10.28550 0.00181
1.20880 -10.32092 0.00183
1.20912 -10.31144 0.00185
1.20944 -10.27915 0.00185
1.20977 -10.27041 0.00184
1.21009 -10.26861 0.00184
1.21041 -10.27429 0.00184
1.21074 -10.29731 0.00183
1.21106 -10.30218 0.00185
1.21139 -10.28818 0.00186
1.21171 -10.28074 0.00185
1.21203 -10.27348 0.00190
1.21236 -10.27278 0.00185
1.21268 -10.26990 0.00183
1.21300 -10.26499 0.00183
1.21333 -10.26729 0.00188
1.21365 -10.27050 0.00183
1.21397 -10.27550 0.00183
1.21430 -10.27231 0.00183
1.21462 -10.26610 0.00183
1.21494 -10.26595 0.00183
1.21527 -10.26801 0.00184
1.21559 -10.26573 0.00183
1.21591 -10.26812 0.00183
1.21624 -10.26739 0.00183
1.21656 -10.26583 0.00181
1.21688 -10.26555 0.00182
1.21721 -10.27025 0.00183
1.21753 -10.27150 0.00183
1.21785 -10.27420 0.00183
1.21818 -10.27964 0.00184
1.21850 -10.27612 0.00183
1.21882 -10.27507 0.00183
1.21915 -10.27419 0.00184
1.21947 -10.28053 0.00184
1.21980 -10.28214 0.00184
1.22012 -10.27478 0.00185
1.22044 -10.27239 0.00184
1.22077 -10.27391 0.00183
1.22109 -10.27202 0.00185
1.22141 -10.27368 0.00185
1.22174 -10.27591 0.00184
1.22206 -10.27531 0.00184
1.22238 -10.27719 0.00183
1.22271 -10.27472 0.00185
1.22303 -10.28151 0.00185
1.22335 -10.28486 0.00185
1.22368 -10.28442 0.00184
1.22400 -10.27759 0.00184
1.22432 -10.27406 0.00185
1.22465 -10.27672 0.00185
1.22497 -10.27878 0.00185
1.22529 -10.27586 0.00184
1.22562 -10.27652 0.00184
1.22594 -10.27601 0.00188
1.22626 -10.27553 0.00187
1.22659 -10.27968 0.00188
1.22691 -10.28273 0.00186
1.22723 -10.28704 0.00188
1.22756 -10.30499 0.00199
1.22788 -10.30081 0.00185
1.22820 -10.28274 0.00185
1.22853 -10.28311 0.00186
1.22885 -10.28236 0.00186
1.22917 -10.28135 0.00185
1.22949 -10.28631 0.00184
1.22982 -10.29106 0.00186
1.23014 -10.28921 0.00187
1.23046 -10.28477 0.00186
1.23079 -10.28202 0.00187
1.23111 -10.27656 0.00187
1.23143 -10.27979 0.00187
1.23176 -10.28755 0.00187
1.23208 -10.28712 0.00192
1.23240 -10.28564 0.00185
1.23273 -10.28676 0.00186
1.23305 -10.28168 0.00187
1.23337 -10.28235 0.00186
1.23370 -10.28579 0.00187
1.23402 -10.28937 0.00186
1.23434 -10.28674 0.00186
1.23467 -10.29029 0.00185
1.23499 -10.28863 0.00188
1.23531 -10.28493 0.00187
1.23564 -10.28494 0.00188
1.23596 -10.28814 0.00189
1.23628 -10.28478 0.00189
1.23661 -10.28487 0.00191
1.23693 -10.28408 0.00192
1.23725 -10.28400 0.00191
1.23757 -10.28135 0.00191
1.23790 -10.28316 0.00192
1.23822 -10.28336 0.00192
1.23854 -10.28322 0.00191
1.23887 -10.28468 0.00194
1.23919 -10.28735 0.00194
1.23951 -10.29387 0.00194
1.23984 -10.29658 0.00194
1.24016 -10.29955 0.00195
1.24048 -10.29570 0.00195
1.24081 -10.28925 0.00192
1.24113 -10.29024 0.00194
1.24145 -10.28979 0.00195
1.24178 -10.29083 0.00194
1.24210 -10.29353 0.00193
1.24242 -10.29544 0.00191
1.24274 -10.30134 0.00191
1.24307 -10.30255 0.00195
1.24339 -10.29838 0.00194
1.24371 -10.30991 0.00193
1.24404 -10.31672 0.00194
1.24436 -10.30398 0.00193
1.24468 -10.29780 0.00192
1.24501 -10.29016 0.00193
1.24533 -10.29109 0.00192
1.24565 -10.29247 0.00194
1.24597 -10.29286 0.00195
1.24630 -10.29843 0.00194
1.24662 -10.29697 0.00195
1.24694 -10.28904 0.00196
1.24727 -10.28625 0.00193
1.24759 -10.28974 0.00192
1.24791 -10.28992 0.00191
1.24824 -10.29511 0.00195
1.24856 -10.29367 0.00191
1.24888 -10.29554 0.00193
1.24920 -10.29449 0.00192
1.24953 -10.29331 0.00194
1.24985 -10.29401 0.00193
1.25017 -10.29525 0.00192
1.25050 -10.29411 0.00217
1.25082 -10.29302 0.00196
1.25114 -10.28979 0.00194
1.25147 -10.29215 0.00195
1.25179 -10.29553 0.00193
1.25211 -10.29450 0.00194
1.25243 -10.29838 0.00192
1.25276 -10.30922 0.00194
1.25308 -10.30632 0.00191
1.25340 -10.29870 0.00192
1.25373 -10.29445 0.00192
1.25405 -10.29424 0.00194
1.25437 -10.29456 0.00196
1.25469 -10.29742 0.00195
1.25502 -10.29503 0.00192
1.25534 -10.29812 0.00196
1.25566 -10.29737 0.00191
1.25599 -10.29958 0.00193
1.25631 -10.30311 0.00191
1.25663 -10.30323 0.00192
1.25696 -10.29873 0.00192
1.25728 -10.29724 0.00196
1.25760 -10.30299 0.00195
1.25792 -10.30064 0.00193
1.25825 -10.29937 0.00191
1.25857 -10.30283 0.00196
1.25889 -10.30967 0.00194
1.25922 -10.30840 0.00197
1.25954 -10.30120 0.00195
1.25986 -10.29898 0.00198
1.26018 -10.30136 0.00195
1.26051 -10.30238 0.00199
1.26083 -10.30309 0.00199
1.26115 -10.30273 0.00201
1.26148 -10.30473 0.00214
1.26180 -10.31443 0.00202
1.26212 -10.31935 0.00203
1.26244 -10.31104 0.00205
1.26277 -10.30554 0.00203
1.26309 -10.30980 0.00202
1.26341 -10.31424 0.00201
1.26373 -10.31240 0.00206
1.26406 -10.31319 0.00206
1.26438 -10.32063 0.00209
1.26470 -10.31389 0.00204
1.26503 -10.30813 0.00206
1.26535 -10.31808 0.00205
1.26567 -10.32068 0.00205
1.26599 -10.30821 0.00207
1.26632 -10.30925 0.00233
1.26664 -10.30774 0.00206
1.26696 -10.30842 0.00206
1.26729 -10.31007 0.00201
1.26761 -10.30916 0.00205
1.26793 -10.31124 0.00206
1.26825 -10.32015 0.00216
1.26858 -10.33523 0.00238
1.26890 -10.32596 0.00245
1.26922 -10.31130 0.00225
1.26954 -10.30921 0.00216
1.26987 -10.30676 0.00207
1.27019 -10.30674 0.00205
1.27051 -10.30439 0.00211
1.27084 -10.30232 0.00203
1.27116 -10.30056 0.00201
1.27148 -10.30598 0.00204
1.27180 -10.30444 0.00205
1.27213 -10.30570 0.00207
1.27245 -10.30497 0.00203
1.27277 -10.30605 0.00207
1.27309 -10.30275 0.00204
1.27342 -10.30583 0.00202
1.27374 -10.30610 0.00201
1.27406 -10.31166 0.00208
1.27438 -10.31916 0.00204
1.27471 -10.31782 0.00206
1.27503 -10.31583 0.00203
1.27535 -10.31421 0.00205
1.27568 -10.31147 0.00202
1.27600 -10.31078 0.00206
1.27632 -10.31139 0.00205
1.27664 -10.31232 0.00209
1.27697 -10.31182 0.00213
1.27729 -10.31308 0.00205
1.27761 -10.31107 0.00205
1.27793 -10.31046 0.00204
1.27826 -10.31197 0.00206
1.27858 -10.31191 0.00207
1.27890 -10.31243 0.00205
1.27922 -10.31382 0.00210
1.27955 -10.31794 0.00210
1.27987 -10.31812 0.00214
1.28019 -10.31676 0.00215
1.28051 -10.31988 0.00217
1.28084 -10.31990 0.00220
1.28116 -10.32685 0.00224
1.28148 -10.33337 0.00230
1.28181 -10.33804 0.00241
1.28213 -10.34448 0.00253
1.28245 -10.35851 0.00259
1.28277 -10.35558 0.00249
1.28310 -10.34554 0.00238
1.28342 -10.32991 0.00227
1.28374 -10.32372 0.00225
1.28406 -10.32004 0.00217
1.28439 -10.32234 0.00217
1.28471 -10.32127 0.00213
1.28503 -10.32111 0.00214
1.28535 -10.32194 0.00210
1.28568 -10.31725 0.00220
1.28600 -10.31449 0.00208
1.28632 -10.31386 0.00209
1.28664 -10.31392 0.00206
1.28697 -10.31553 0.00208
1.28729 -10.31432 0.00206
1.28761 -10.31454 0.00208
1.28793 -10.31752 0.00204
1.28826 -10.31821 0.00207
1.28858 -10.32246 0.00206
1.28890 -10.31953 0.00207
1.28922 -10.31656 0.00206
1.28955 -10.31762 0.00209
1.28987 -10.31920 0.00206
1.29019 -10.32667 0.00208
1.29051 -10.34492 0.00207
1.29084 -10.33517 0.00209
1.29116 -10.32089 0.00209
1.29148 -10.32503 0.00210
1.29180 -10.32187 0.00210
1.29213 -10.31924 0.00210
1.29245 -10.31905 0.00209
1.29277 -10.31782 0.00212
1.29309 -10.31735 0.00209
1.29342 -10.32101 0.00210
1.29374 -10.32572 0.00217
1.29406 -10.33013 0.00210
1.29438 -10.32348 0.00210
1.29471 -10.31936 0.00211
1.29503 -10.31780 0.00211
1.29535 -10.32027 0.00212
1.29567 -10.31990 0.00213
1.29600 -10.31795 0.00211
1.29632 -10.31587 0.00213
1.29664 -10.31888 0.00213
1.29696 -10.31916 0.00213
1.29729 -10.32015 0.00216
1.29761 -10.32238 0.00213
1.29793 -10.32776 0.00216
1.29825 -10.33438 0.00238
1.29857 -10.32451 0.00215
1.29890 -10.31770 0.00213
1.29922 -10.31770 0.00214
1.29954 -10.32115 0.00215
1.29986 -10.32028 0.00217
1.30019 -10.31917 0.00217
1.30051 -10.31990 0.00218
1.30083 -10.32317 0.00219
1.30115 -10.32753 0.00220
1.30148 -10.32849 0.00220
1.30180 -10.32409 0.00221
1.30212 -10.32343 0.00219
1.30244 -10.32293 0.00220
1.30277 -10.32413 0.00218
1.30309 -10.32602 0.00218
1.30341 -10.33127 0.00220
1.30373 -10.34129 0.00243
1.30406 -10.33768 0.00224
1.30438 -10.33218 0.00226
1.30470 -10.32803 0.00221
1.30502 -10.32821 0.00219
1.30534 -10.33121 0.00220
1.30567 -10.33101 0.00220
1.30599 -10.32676 0.00220
1.30631 -10.32630 0.00225
1.30663 -10.32821 0.00238
1.30696 -10.33054 0.00227
1.30728 -10.33061 0.00223
1.30760 -10.32946 0.00225
1.30792 -10.32757 0.00229
1.30825 -10.33051 0.00233
1.30857 -10.32903 0.00227
1.30889 -10.32858 0.00227
1.30921 -10.33316 0.00226
1.30953 -10.33088 0.00235
1.30986 -10.33022 0.00234
1.31018 -10.33056 0.00234
1.31050 -10.34107 0.00234
1.31082 -10.34913 0.00236
1.31115 -10.33748 0.00230
1.31147 -10.33252 0.00230
1.31179 -10.33235 0.00230
1.31211 -10.33281 0.00236
1.31244 -10.34226 0.00236
1.31276 -10.37169 0.00240
1.31308 -10.38458 0.00249
1.31340 -10.34927 0.00243
1.31372 -10.34053 0.00246
1.31405 -10.34289 0.00243
1.31437 -10.33752 0.00241
1.31469 -10.33167 0.00243
1.31501 -10.33723 0.00241
1.31534 -10.35673 0.00242
1.31566 -10.38569 0.00245
1.31598 -10.37223 0.00241
1.31630 -10.33998 0.00238
1.31662 -10.33327 0.00243
1.31695 -10.33004 0.00252
1.31727 -10.33239 0.00248
1.31759 -10.33695 0.00238
1.31791 -10.34079 0.00239
1.31824 -10.35370 0.00246
1.31856 -10.35400 0.00250
1.31888 -10.33675 0.00248
1.31920 -10.33313 0.00249
1.31952 -10.33459 0.00248
1.31985 -10.33385 0.00252
1.32017 -10.34044 0.00261
1.32049 -10.34293 0.00256
1.32081 -10.34158 0.00247
1.32114 -10.33886 0.00249
1.32146 -10.33819 0.00252
1.32178 -10.33783 0.00250
1.32210 -10.34109 0.00249
1.32242 -10.33747 0.00251
1.32275 -10.33841 0.00253
1.32307 -10.33885 0.00261
1.32339 -10.33877 0.00259
1.32371 -10.33677 0.00253
1.32404 -10.33942 0.00260
1.32436 -10.33866 0.00260
1.32468 -10.33374 0.00252
1.32500 -10.33552 0.00251
1.32532 -10.33837 0.00257
1.32565 -10.34433 0.00258
1.32597 -10.34249 0.00255
1.32629 -10.33889 0.00256
1.32661 -10.34500 0.00256
1.32693 -10.34679 0.00265
1.32726 -10.34679 0.00264
1.32758 -10.34264 0.00272
1.32790 -10.34112 0.00263
1.32822 -10.34195 0.00273
1.32855 -10.35052 0.00279
1.32887 -10.36062 0.00285
1.32919 -10.37143 0.00281
1.32951 -10.38051 0.00273
1.32983 -10.36344 0.00270
1.33016 -10.36034 0.00277
1.33048 -10.34449 0.00271
1.33080 -10.34314 0.00278
1.33112 -10.34683 0.00291
1.33144 -10.35743 0.00300
1.33177 -10.35281 0.00296
1.33209 -10.34877 0.00293
1.33241 -10.35524 0.00296
1.33273 -10.35954 0.00288
1.33305 -10.35820 0.00276
1.33338 -10.36046 0.00281
1.33370 -10.34760 0.00297
1.33402 -10.34768 0.00303
1.33434 -10.34548 0.00280
1.33467 -10.34228 0.00280
1.33499 -10.34470 0.00308
1.33531 -10.34615 0.00279
1.33563 -10.35123 0.00281
1.33595 -10.35828 0.00312
1.33628 -10.35337 0.00296
1.33660 -10.34471 0.00277
1.33692 -10.34482 0.00285
1.33724 -10.34911 0.00302
1.33756 -10.35249 0.00303
1.33789 -10.34872 0.00317
1.33821 -10.35048 0.00294
1.33853 -10.34457 0.00290
1.33885 -10.35238 0.00294
1.33917 -10.35754 0.00300
1.33950 -10.36727 0.00293
1.33982 -10.37284 0.00288
1.34014 -10.36138 0.00318
1.34046 -10.35526 0.00335
1.34078 -10.35201 0.00303
1.34111 -10.34574 0.00295
1.34143 -10.34607 0.00312
1.34175 -10.35253 0.00310
1.34207 -10.35788 0.00291
1.34239 -10.35941 0.00291
1.34272 -10.35150 0.00298
1.34304 -10.35019 0.00301
1.34336 -10.35414 0.00298
1.34368 -10.35759 0.00315
1.34400 -10.36269 0.00370
1.34433 -10.35977 0.00383
1.34465 -10.35688 0.00368
1.34497 -10.35372 0.00346
1.34529 -10.35013 0.00316
1.34561 -10.35648 0.00344
1.34594 -10.35648 0.00336
1.34626 -10.35823 0.00337
1.34658 -10.36444 0.00356
1.34690 -10.36050 0.00338
1.34722 -10.35719 0.00331
1.34755 -10.35354 0.00418
1.34787 -10.36913 0.00558
1.34819 -10.36134 0.00505
1.34851 -10.36129 0.00468
1.34883 -10.35888 0.00435
1.34916 -10.36027 0.00391
1.34948 -10.36175 0.00349
1.34980 -10.35651 0.00356
1.35080 -10.36438 0.00000
1.35180 -10.35734 0.00000
1.35280 -10.36034 0.00000
1.35380 -10.35865 0.00000
1.35480 -10.36407 0.00000
1.35580 -10.36899 0.00000
1.35680 -10.37815 0.00000
1.35780 -10.36268 0.00000
1.35880 -10.36325 0.00000
1.35980 -10.37034 0.00000
1.36080 -10.36601 0.00000
1.36180 -10.36280 0.00000
1.36280 -10.37386 0.00000
1.36380 -10.36948 0.00000
1.36480 -10.37413 0.00000
1.36580 -10.36866 0.00000
1.36680 -10.37391 0.00000
1.36780 -10.36993 0.00000
1.36880 -10.38371 0.00000
1.36980 -10.37723 0.00000
1.37080 -10.38203 0.00000
1.37180 -10.37573 0.00000
1.37280 -10.38662 0.00000
1.37380 -10.39297 0.00000
1.37480 -10.39114 0.00000
1.37580 -10.38726 0.00000
1.37680 -10.38448 0.00000
1.37780 -10.37949 0.00000
1.37880 -10.37500 0.00000
1.37980 -10.37905 0.00000
1.38080 -10.37618 0.00000
1.38180 -10.38430 0.00000
1.38280 -10.38444 0.00000
1.38380 -10.38150 0.00000
1.38480 -10.38534 0.00000
1.38580 -10.38411 0.00000
1.38680 -10.39247 0.00000
1.38780 -10.38357 0.00000
1.38880 -10.38258 0.00000
1.38980 -10.39400 0.00000
1.39080 -10.39158 0.00000
1.39180 -10.38271 0.00000
1.39280 -10.38482 0.00000
1.39380 -10.38533 0.00000
1.39480 -10.38996 0.00000
1.39580 -10.39362 0.00000
1.39680 -10.38952 0.00000
1.39780 -10.38922 0.00000
1.39880 -10.39370 0.00000
1.39980 -10.42368 0.00000
1.40080 -10.40850 0.00000
1.40180 -10.39111 0.00000
1.40280 -10.39993 0.00000
1.40380 -10.39427 0.00000
1.40480 -10.39339 0.00000
1.40580 -10.39457 0.00000
1.40680 -10.40969 0.00000
1.40780 -10.40496 0.00000
1.40880 -10.40627 0.00000
1.40980 -10.40170 0.00000
1.41080 -10.39998 0.00000
1.41180 -10.41989 0.00000
1.41280 -10.42976 0.00000
1.41380 -10.40883 0.00000
1.41480 -10.40576 0.00000
1.41580 -10.40935 0.00000
1.41680 -10.41232 0.00000
1.41780 -10.40258 0.00000
1.41880 -10.42183 0.00000
1.42010 -10.42614 0.00340
1.42050 -10.42460 0.00323
1.42091 -10.44001 0.00301
1.42132 -10.42824 0.00275
1.42172 -10.42294 0.00265
1.42213 -10.41282 0.00240
1.42254 -10.41609 0.00258
1.42294 -10.44691 0.00310
1.42335 -10.45114 0.00377
1.42376 -10.43596 0.00390
1.42416 -10.47553 0.00322
1.42457 -10.44413 0.00241
1.42497 -10.42040 0.00253
1.42538 -10.42980 0.00291
1.42579 -10.45212 0.00323
1.42619 -10.43838 0.00263
1.42660 -10.42800 0.00234
1.42700 -10.41638 0.00252
1.42741 -10.42408 0.00292
1.42782 -10.43210 0.00307
1.42822 -10.42679 0.00326
1.42863 -10.43492 0.00318
1.42904 -10.45565 0.00282
1.42944 -10.43535 0.00249
1.42985 -10.44069 0.00257
1.43025 -10.43981 0.00231
1.43066 -10.42447 0.00224
1.43107 -10.42805 0.00295
1.43147 -10.45182 0.00394
1.43188 -10.43970 0.00388
1.43228 -10.41433 0.00411
1.43269 -10.43404 0.00368
1.43310 -10.42000 0.00265
1.43350 -10.41779 0.00247
1.43391 -10.42975 0.00273
1.43431 -10.43823 0.00322
1.43472 -10.42766 0.00290
1.43513 -10.41749 0.00265
1.43553 -10.42417 0.00251
1.43594 -10.42159 0.00269
1.43634 -10.43196 0.00282
1.43675 -10.42380 0.00257
1.43716 -10.41851 0.00293
1.43756 -10.42210 0.00406
1.43797 -10.44645 0.00381
1.43837 -10.42382 0.00262
1.43878 -10.41690 0.00240
1.43919 -10.41235 0.00262
1.43959 -10.44248 0.00304
1.44000 -10.45105 0.00260
1.44040 -10.46486 0.00247
1.44081 -10.48608 0.00248
1.44121 -10.45466 0.00274
1.44162 -10.44352 0.00289
1.44203 -10.43374 0.00249
1.44243 -10.44229 0.00248
1.44284 -10.44999 0.00294
1.44324 -10.44400 0.00264
1.44365 -10.43029 0.00221
1.44405 -10.43133 0.00233
1.44446 -10.45551 0.00245
1.44487 -10.46097 0.00234
1.44527 -10.44652 0.00291
1.44568 -10.44779 0.00452
1.44608 -10.45070 0.00333
1.44649 -10.43661 0.00243
1.44689 -10.44053 0.00248
1.44730 -10.44406 0.00249
1.44771 -10.42870 0.00222
1.44811 -10.42413 0.00218
1.44852 -10.43589 0.00223
1.44892 -10.44134 0.00216
1.44933 -10.43658 0.00216
1.44973 -10.42963 0.00236
1.45014 -10.43175 0.00288
1.45054 -10.46255 0.00380
1.45095 -10.47190 0.00389
1.45136 -10.46225 0.00273
1.45176 -10.46225 0.00241
1.45217 -10.46261 0.00253
1.45257 -10.43617 0.00242
1.45298 -10.44105 0.00237
1.45338 -10.44835 0.00224
1.45379 -10.44005 0.00210
1.45419 -10.44132 0.00217
1.45460 -10.45287 0.00219
1.45500 -10.46784 0.00238
1.45541 -10.47514 0.00261
1.45582 -10.46187 0.00233
1.45622 -10.46442 0.00219
1.45663 -10.44611 0.00217
1.45703 -10.44822 0.00219
1.45744 -10.45389 0.00231
1.45784 -10.44495 0.00228
1.45825 -10.43913 0.00214
1.45865 -10.43897 0.00210
1.45906 -10.43434 0.00211
1.45946 -10.43603 0.00209
1.45987 -10.44677 0.00219
1.46027 -10.45085 0.00249
1.46068 -10.45639 0.00242
1.46109 -10.44629 0.00229
1.46149 -10.44788 0.00235
1.46190 -10.44639 0.00220
1.46230 -10.44867 0.00217
1.46271 -10.44671 0.00236
1.46311 -10.44575 0.00289
1.46352 -10.45884 0.00273
1.46392 -10.44874 0.00241
1.46433 -10.44249 0.00217
1.46473 -10.44294 0.00216
1.46514 -10.44500 0.00258
1.46554 -10.47456 0.00256
1.46595 -10.48483 0.00239
1.46635 -10.47663 0.00256
1.46676 -10.45036 0.00264
1.46716 -10.44809 0.00254
1.46757 -10.44270 0.00239
1.46797 -10.44973 0.00232
1.46838 -10.45550 0.00217
1.46878 -10.45940 0.00214
1.46919 -10.45083 0.00232
1.46959 -10.44881 0.00266
1.47000 -10.44409 0.00249
1.47040 -10.43807 0.00261
1.47081 -10.47400 0.00323
1.47122 -10.47853 0.00287
1.47162 -10.46582 0.00238
1.47203 -10.45353 0.00248
1.47243 -10.45843 0.00281
1.47284 -10.45954 0.00259
1.47324 -10.44783 0.00249
1.47365 -10.44763 0.00275
1.47405 -10.45500 0.00251
1.47446 -10.45491 0.00223
1.47486 -10.45148 0.00210
1.47527 -10.45118 0.00212
1.47567 -10.47081 0.00238
1.47608 -10.47288 0.00243
1.47648 -10.44935 0.00221
1.47688 -10.44747 0.00238
1.47729 -10.46555 0.00238
1.47769 -10.46880 0.00245
1.47810 -10.47123 0.00256
1.47850 -10.47288 0.00225
1.47891 -10.46511 0.00218
1.47931 -10.45481 0.00248
1.47972 -10.45502 0.00236
1.48012 -10.44751 0.00247
1.48053 -10.45771 0.00265
1.48093 -10.46516 0.00234
1.48134 -10.46124 0.00221
1.48174 -10.45846 0.00243
1.48215 -10.45238 0.00240
1.48255 -10.44850 0.00219
1.48296 -10.46442 0.00212
1.48336 -10.48195 0.00217
1.48377 -10.46598 0.00211
1.48417 -10.45929 0.00226
1.48458 -10.46699 0.00235
1.48498 -10.45955 0.00222
1.48539 -10.45753 0.00220
1.48579 -10.45399 0.00220
1.48620 -10.45086 0.00223
1.48660 -10.46082 0.00241
1.48701 -10.47308 0.00238
1.48741 -10.48318 0.00228
1.48781 -10.50369 0.00230
1.48822 -10.56165 0.00232
1.48862 -10.57362 0.00221
1.48903 -10.50653 0.00213
1.48943 -10.47428 0.00218
1.48984 -10.46544 0.00224
1.49024 -10.46525 0.00208
1.49065 -10.46948 0.00206
1.49105 -10.46787 0.00212
1.49146 -10.46992 0.00225
1.49186 -10.46873 0.00218
1.49227 -10.46145 0.00210
1.49267 -10.45108 0.00210
1.49308 -10.45013 0.00214
1.49348 -10.45380 0.00208
1.49388 -10.45447 0.00210
1.49429 -10.46661 0.00210
1.49469 -10.46760 0.00212
1.49510 -10.46165 0.00215
1.49550 -10.46533 0.00213
1.49591 -10.46607 0.00211
1.49631 -10.47581 0.00217
1.49672 -10.47142 0.00214
1.49712 -10.45362 0.00207
1.49753 -10.45894 0.00207
1.49793 -10.46172 0.00212
1.49833 -10.46077 0.00211
1.49874 -10.46751 0.00207
1.49914 -10.47257 0.00206
1.49955 -10.46792 0.00210
1.49995 -10.45608 0.00206
1.50036 -10.45222 0.00205
1.50076 -10.45579 0.00205
1.50117 -10.46046 0.00205
1.50157 -10.46293 0.00207
1.50197 -10.46987 0.00207
1.50238 -10.48334 0.00205
1.50278 -10.52427 0.00213
1.50319 -10.57996 0.00213
1.50359 -10.54822 0.00217
1.50400 -10.50268 0.00220
1.50440 -10.52613 0.00218
1.50480 -10.56495 0.00218
1.50521 -10.55302 0.00214
1.50561 -10.55249 0.00215
1.50602 -10.51491 0.00215
1.50642 -10.47223 0.00222
1.50683 -10.46689 0.00210
1.50723 -10.46367 0.00208
1.50763 -10.46016 0.00206
1.50804 -10.46093 0.00207
1.50844 -10.47443 0.00213
1.50885 -10.46971 0.00214
1.50925 -10.46423 0.00211
1.50966 -10.46639 0.00206
1.51006 -10.48276 0.00206
1.51046 -10.48890 0.00206
1.51087 -10.47228 0.00207
1.51127 -10.46444 0.00207
1.51168 -10.46212 0.00204
1.51208 -10.46315 0.00202
1.51249 -10.47365 0.00209
1.51289 -10.47974 0.00206
1.51329 -10.46927 0.00206
1.51370 -10.46421 0.00208
1.51410 -10.47905 0.00208
1.51451 -10.48191 0.00205
1.51491 -10.47521 0.00205
1.51531 -10.47093 0.00203
1.51572 -10.46101 0.00206
1.51612 -10.46336 0.00206
1.51653 -10.48963 0.00208
1.51693 -10.49726 0.00208
1.51734 -10.48310 0.00208
1.51774 -10.47223 0.00208
1.51814 -10.47081 0.00205
1.51855 -10.47918 0.00205
1.51895 -10.47646 0.00210
1.51936 -10.47077 0.00209
1.51976 -10.46794 0.00208
1.52016 -10.47111 0.00209
1.52057 -10.47898 0.00207
1.52097 -10.47884 0.00207
1.52138 -10.48872 0.00207
1.52178 -10.48834 0.00206
1.52218 -10.48766 0.00208
1.52259 -10.50631 0.00207
1.52299 -10.50154 0.00206
1.52340 -10.48645 0.00208
1.52380 -10.47972 0.00209
1.52420 -10.47396 0.00211
1.52461 -10.47878 0.00223
1.52501 -10.49333 0.00206
1.52542 -10.48906 0.00207
1.52582 -10.47695 0.00206
1.52622 -10.47337 0.00207
1.52663 -10.47730 0.00209
1.52703 -10.48873 0.00223
1.52744 -10.47539 0.00208
1.52784 -10.46796 0.00206
1.52824 -10.46653 0.00205
1.52865 -10.46723 0.00209
1.52905 -10.47764 0.00207
1.52946 -10.48665 0.00207
1.52986 -10.51206 0.00206
1.53026 -10.53154 0.00208
1.53067 -10.49422 0.00206
1.53107 -10.47966 0.00204
1.53147 -10.47567 0.00205
1.53188 -10.47270 0.00208
1.53228 -10.47453 0.00206
1.53269 -10.47783 0.00208
1.53309 -10.47580 0.00211
1.53349 -10.47704 0.00214
1.53390 -10.48612 0.00210
1.53430 -10.49561 0.00209
1.53471 -10.48697 0.00208
1.53511 -10.48519 0.00213
1.53551 -10.48378 0.00209
1.53592 -10.48137 0.00218
1.53632 -10.47974 0.00208
1.53672 -10.48500 0.00206
1.53713 -10.48158 0.00207
1.53753 -10.47342 0.00207
1.53794 -10.47976 0.00206
1.53834 -10.49731 0.00209
1.53874 -10.49366 0.00207
1.53915 -10.48757 0.00209
1.53955 -10.48941 0.00209
1.53995 -10.49773 0.00209
1.54036 -10.50889 0.00221
1.54076 -10.50026 0.00209
1.54117 -10.48858 0.00207
1.54157 -10.47875 0.00211
1.54197 -10.47665 0.00222
1.54238 -10.48215 0.00209
1.54278 -10.49100 0.00210
1.54318 -10.49244 0.00213
1.54359 -10.48332 0.00213
1.54399 -10.48102 0.00210
1.54439 -10.48204 0.00212
1.54480 -10.48046 0.00210
1.54520 -10.47476 0.00210
1.54561 -10.47931 0.00211
1.54601 -10.48449 0.00209
1.54641 -10.48791 0.00210
1.54682 -10.49249 0.00209
1.54722 -10.48652 0.00207
1.54762 -10.48527 0.00206
1.54803 -10.49348 0.00208
1.54843 -10.49756 0.00208
1.54883 -10.49337 0.00225
1.54924 -10.48683 0.00207
1.54964 -10.49148 0.00208
1.55004 -10.49499 0.00207
1.55045 -10.50906 0.00206
1.55085 -10.51436 0.00207
1.55126 -10.50131 0.00209
1.55166 -10.49564 0.00208
1.55206 -10.49507 0.00210
1.55247 -10.49510 0.00211
1.55287 -10.49399 0.00211
1.55327 -10.49019 0.00210
1.55368 -10.49966 0.00222
1.55408 -10.51581 0.00234
1.55448 -10.51339 0.00216
1.55489 -10.51249 0.00214
1.55529 -10.50542 0.00214
1.55569 -10.50343 0.00214
1.55610 -10.52191 0.00215
1.55650 -10.52863 0.00215
1.55690 -10.51293 0.00215
1.55731 -10.50118 0.00214
1.55771 -10.49767 0.00214
1.55811 -10.49497 0.00213
1.55852 -10.49713 0.00213
1.55892 -10.49490 0.00222
1.55932 -10.50248 0.00216
1.55973 -10.53095 0.00214
1.56013 -10.52820 0.00213
1.56053 -10.50521 0.00210
1.56094 -10.50951 0.00214
1.56134 -10.51585 0.00212
1.56174 -10.51251 0.00212
1.56215 -10.51523 0.00212
1.56255 -10.51789 0.00212
1.56295 -10.52595 0.00212
1.56336 -10.51273 0.00211
1.56376 -10.52002 0.00210
1.56416 -10.52255 0.00214
1.56457 -10.50477 0.00211
1.56497 -10.50312 0.00213
1.56537 -10.51153 0.00214
1.56578 -10.50955 0.00215
1.56618 -10.50229 0.00211
1.56658 -10.50898 0.00211
1.56699 -10.52728 0.00212
1.56739 -10.51511 0.00217
1.56779 -10.51373 0.00215
1.56820 -10.52467 0.00217
1.56860 -10.53379 0.00220
1.56900 -10.53390 0.00221
1.56941 -10.53793 0.00222
1.56981 -10.54763 0.00233
1.57021 -10.54481 0.00226
1.57062 -10.52244 0.00231
1.57102 -10.51121 0.00230
1.57142 -10.50924 0.00231
1.57183 -10.50449 0.00230
1.57223 -10.51041 0.00233
1.57263 -10.50863 0.00230
1.57304 -10.52252 0.00228
1.57344 -10.52327 0.00225
1.57384 -10.51739 0.00228
1.57425 -10.51908 0.00224
1.57465 -10.55122 0.00222
1.57505 -10.57190 0.00221
1.57546 -10.57837 0.00222
1.57586 -10.57813 0.00236
1.57626 -10.53711 0.00219
1.57667 -10.53595 0.00218
1.57707 -10.58906 0.00224
1.57747 -10.63479 0.00224
1.57788 -10.59935 0.00223
1.57828 -10.54465 0.00222
1.57868 -10.51806 0.00224
1.57908 -10.51523 0.00222
1.57949 -10.53004 0.00221
1.57989 -10.52884 0.00219
1.58029 -10.52619 0.00222
1.58070 -10.53050 0.00219
1.58110 -10.51913 0.00220
1.58150 -10.52233 0.00227
1.58191 -10.53124 0.00229
1.58231 -10.54730 0.00219
1.58271 -10.56983 0.00220
1.58312 -10.55408 0.00222
1.58352 -10.53667 0.00228
1.58392 -10.54498 0.00224
1.58432 -10.56548 0.00225
1.58473 -10.53915 0.00222
1.58513 -10.51904 0.00222
1.58553 -10.51605 0.00221
1.58594 -10.52124 0.00224
1.58634 -10.52485 0.00222
1.58674 -10.52854 0.00231
1.58715 -10.54319 0.00229
1.58755 -10.54898 0.00233
1.58795 -10.53976 0.00232
1.58836 -10.54535 0.00237
1.58876 -10.57173 0.00233
1.58916 -10.59905 0.00235
1.58956 -10.63962 0.00235
1.58997 -10.62625 0.00241
1.59037 -10.59551 0.00230
1.59077 -10.57526 0.00229
1.59118 -10.56622 0.00227
1.59158 -10.56328 0.00228
1.59198 -10.55466 0.00227
1.59239 -10.54076 0.00226
1.59279 -10.54163 0.00224
1.59319 -10.53185 0.00226
1.59359 -10.52287 0.00224
1.59400 -10.52421 0.00227
1.59440 -10.52898 0.00223
1.59480 -10.53939 0.00225
1.59521 -10.53718 0.00222
1.59561 -10.52727 0.00224
1.59601 -10.54703 0.00224
1.59641 -10.57836 0.00226
1.59682 -10.59443 0.00224
1.59722 -10.58058 0.00226
1.59762 -10.56027 0.00225
1.59803 -10.54449 0.00227
1.59843 -10.54063 0.00225
1.59883 -10.55627 0.00224
1.59924 -10.53950 0.00229
1.59964 -10.52300 0.00232
1.60004 -10.52491 0.00228
1.60044 -10.53035 0.00232
1.60085 -10.53437 0.00235
1.60125 -10.56373 0.00237
1.60165 -10.57801 0.00237
1.60206 -10.55397 0.00235
1.60246 -10.54707 0.00244
1.60286 -10.54363 0.00242
1.60326 -10.53410 0.00240
1.60367 -10.52788 0.00238
1.60407 -10.53061 0.00236
1.60447 -10.55361 0.00237
1.60488 -10.57455 0.00233
1.60528 -10.54921 0.00232
1.60568 -10.52953 0.00229
1.60608 -10.52466 0.00233
1.60649 -10.53964 0.00231
1.60689 -10.55071 0.00238
1.60729 -10.53564 0.00239
1.60769 -10.54080 0.00246
1.60810 -10.55616 0.00243
1.60850 -10.54400 0.00244
1.60890 -10.53340 0.00244
1.60931 -10.54168 0.00248
1.60971 -10.55496 0.00266
1.61011 -10.57480 0.00252
1.61051 -10.58563 0.00252
1.61092 -10.58121 0.00257
1.61132 -10.56595 0.00255
1.61172 -10.55266 0.00258
1.61213 -10.55811 0.00257
1.61253 -10.56580 0.00257
1.61293 -10.55642 0.00258
1.61333 -10.56674 0.00250
1.61374 -10.55479 0.00244
1.61414 -10.54694 0.00245
1.61454 -10.54438 0.00242
1.61494 -10.53014 0.00242
1.61535 -10.53134 0.00239
1.61575 -10.54976 0.00239
1.61615 -10.56771 0.00239
1.61656 -10.56384 0.00238
1.61696 -10.56521 0.00238
1.61736 -10.57476 0.00256
1.61776 -10.55125 0.00239
1.61817 -10.55501 0.00239
1.61857 -10.57128 0.00237
1.61897 -10.57140 0.00239
1.61937 -10.55785 0.00244
1.61978 -10.55174 0.00238
1.62018 -10.56588 0.00245
1.62058 -10.58509 0.00241
1.62099 -10.57617 0.00243
1.62139 -10.57386 0.00253
1.62179 -10.56861 0.00238
1.62219 -10.57430 0.00249
1.62260 -10.55660 0.00254
1.62300 -10.54184 0.00240
1.62340 -10.55142 0.00243
1.62380 -10.55430 0.00244
1.62421 -10.55580 0.00241
1.62461 -10.55629 0.00239
1.62501 -10.56498 0.00239
1.62541 -10.56160 0.00249
1.62582 -10.54594 0.00248
1.62622 -10.54482 0.00241
1.62662 -10.53875 0.00240
1.62703 -10.53675 0.00245
1.62743 -10.53209 0.00240
1.62783 -10.53675 0.00241
1.62823 -10.53965 0.00242
1.62864 -10.54403 0.00246
1.62904 -10.54792 0.00243
1.62944 -10.54932 0.00242
1.62984 -10.54320 0.00244
1.63025 -10.54279 0.00246
1.63065 -10.53911 0.00266
1.63105 -10.54121 0.00253
1.63145 -10.54057 0.00245
1.63186 -10.55116 0.00249
1.63226 -10.57194 0.00249
1.63266 -10.57731 0.00249
1.63306 -10.55494 0.00249
1.63347 -10.55034 0.00251
1.63387 -10.55032 0.00251
1.63427 -10.54732 0.00251
1.63467 -10.54251 0.00250
1.63508 -10.54182 0.00253
1.63548 -10.54366 0.00256
1.63588 -10.54444 0.00255
1.63628 -10.54589 0.00254
1.63669 -10.55590 0.00257
1.63709 -10.58219 0.00259
1.63749 -10.58139 0.00262
1.63789 -10.55691 0.00262
1.63830 -10.56554 0.00266
1.63870 -10.60270 0.00266
1.63910 -10.60731 0.00272
1.63951 -10.56886 0.00272
1.63991 -10.56826 0.00281
1.64031 -10.58771 0.00287
1.64071 -10.58765 0.00289
1.64112 -10.58193 0.00291
1.64152 -10.58596 0.00295
1.64192 -10.57351 0.00298
1.64232 -10.57122 0.00283
1.64273 -10.55991 0.00284
1.64313 -10.56165 0.00286
1.64353 -10.55607 0.00277
1.64393 -10.56262 0.00275
1.64434 -10.57050 0.00273
1.64474 -10.57136 0.00271
1.64514 -10.58377 0.00270
1.64554 -10.57514 0.00275
1.64595 -10.55564 0.00269
1.64635 -10.55599 0.00266
1.64675 -10.55350 0.00265
1.64715 -10.55524 0.00267
1.64755 -10.56443 0.00269
1.64796 -10.56981 0.00271
1.64836 -10.57288 0.00270
1.64876 -10.56982 0.00276
1.64916 -10.58204 0.00268
1.64957 -10.59102 0.00280
1.64997 -10.57356 0.00269
1.65037 -10.56256 0.00267
1.65077 -10.55352 0.00273
1.65118 -10.56159 0.00285
1.65158 -10.56206 0.00270
1.65198 -10.55773 0.00272
1.65238 -10.57805 0.00277
1.65279 -10.59863 0.00272
1.65319 -10.59810 0.00273
1.65359 -10.57763 0.00277
1.65399 -10.57141 0.00312
1.65440 -10.58272 0.00271
1.65480 -10.59541 0.00272
1.65520 -10.58658 0.00272
1.65560 -10.56978 0.00271
1.65601 -10.57532 0.00273
1.65641 -10.57970 0.00275
1.65681 -10.59253 0.00275
1.65721 -10.57953 0.00272
1.65762 -10.56129 0.00274
1.65802 -10.55698 0.00273
1.65842 -10.56063 0.00273
1.65882 -10.56256 0.00273
1.65923 -10.57049 0.00296
1.65963 -10.57086 0.00276
1.66003 -10.56829 0.00275
1.66043 -10.56506 0.00273
1.66084 -10.56072 0.00288
1.66124 -10.56348 0.00276
1.66164 -10.56891 0.00277
1.66204 -10.57222 0.00290
1.66244 -10.57076 0.00282
1.66285 -10.56815 0.00279
1.66325 -10.57544 0.00279
1.66365 -10.57728 0.00279
1.66405 -10.58137 0.00280
1.66446 -10.57102 0.00280
1.66486 -10.56833 0.00280
1.66526 -10.57773 0.00290
1.66566 -10.59108 0.00309
1.66607 -10.59563 0.00301
1.66647 -10.59032 0.00294
1.66687 -10.59439 0.00289
1.66727 -10.59319 0.00286
1.66768 -10.57792 0.00288
1.66808 -10.57826 0.00301
1.66848 -10.59195 0.00286
1.66888 -10.61055 0.00292
1.66929 -10.58951 0.00297
1.66969 -10.57840 0.00293
1.67009 -10.57346 0.00289
1.67049 -10.57047 0.00289
1.67089 -10.56945 0.00291
1.67130 -10.57391 0.00292
1.67170 -10.58052 0.00290
1.67210 -10.57995 0.00293
1.67250 -10.60695 0.00294
1.67291 -10.62398 0.00294
1.67331 -10.59953 0.00295
1.67371 -10.57991 0.00297
1.67411 -10.57247 0.00297
1.67452 -10.57462 0.00300
1.67492 -10.57672 0.00298
1.67532 -10.58271 0.00302
1.67572 -10.62759 0.00303
1.67613 -10.62911 0.00302
1.67653 -10.59634 0.00304
1.67693 -10.60170 0.00310
1.67733 -10.59377 0.00311
1.67773 -10.57835 0.00315
1.67814 -10.57461 0.00312
1.67854 -10.57833 0.00315
1.67894 -10.58239 0.00319
1.67934 -10.58596 0.00322
1.67975 -10.58502 0.00328
1.68015 -10.58945 0.00333
1.68055 -10.59380 0.00342
1.68095 -10.59685 0.00349
1.68136 -10.58927 0.00352
1.68176 -10.59158 0.00352
1.68216 -10.59485 0.00344
1.68256 -10.60942 0.00340
1.68296 -10.60576 0.00336
1.68337 -10.59456 0.00333
1.68377 -10.59448 0.00331
1.68417 -10.59196 0.00332
1.68457 -10.58739 0.00324
1.68498 -10.58778 0.00334
1.68538 -10.58385 0.00319
1.68578 -10.58077 0.00320
1.68618 -10.58850 0.00318
1.68659 -10.59308 0.00318
1.68699 -10.59565 0.00319
1.68739 -10.60162 0.00323
1.68779 -10.59675 0.00320
1.68819 -10.59100 0.00320
1.68860 -10.58844 0.00318
1.68900 -10.58906 0.00319
1.68940 -10.60041 0.00315
1.68980 -10.61596 0.00317
1.69021 -10.60585 0.00324
1.69061 -10.59285 0.00328
1.69101 -10.58682 0.00324
1.69141 -10.58357 0.00324
1.69182 -10.58608 0.00323
1.69222 -10.58711 0.00323
1.69262 -10.58768 0.00338
1.69302 -10.58589 0.00323
1.69342 -10.60470 0.00320
1.69383 -10.60978 0.00323
1.69423 -10.59780 0.00322
1.69463 -10.59280 0.00327
1.69503 -10.59424 0.00326
1.69544 -10.59322 0.00326
1.69584 -10.59567 0.00324
1.69624 -10.60142 0.00324
1.69664 -10.60872 0.00327
1.69704 -10.61494 0.00332
1.69745 -10.61257 0.00329
1.69785 -10.60980 0.00328
1.69825 -10.60025 0.00329
1.69865 -10.59849 0.00328
1.69906 -10.59504 0.00327
1.69946 -10.59460 0.00330
1.69986 -10.60116 0.00328
1.70026 -10.61466 0.00333
1.70067 -10.61996 0.00339
1.70107 -10.61968 0.00340
1.70147 -10.62340 0.00335
1.70187 -10.62385 0.00336
1.70227 -10.60942 0.00352
1.70268 -10.60011 0.00340
1.70308 -10.60079 0.00336
1.70348 -10.60243 0.00337
1.70388 -10.60207 0.00337
1.70429 -10.60836 0.00339
1.70469 -10.60742 0.00340
1.70509 -10.60282 0.00339
1.70549 -10.60371 0.00340
1.70589 -10.60576 0.00341
1.70630 -10.60699 0.00342
1.70670 -10.61125 0.00344
1.70710 -10.62088 0.00341
1.70750 -10.62569 0.00348
1.70791 -10.61859 0.00348
1.70831 -10.61625 0.00348
1.70871 -10.61458 0.00351
1.70911 -10.60970 0.00350
1.70952 -10.61196 0.00346
1.70992 -10.61818 0.00344
1.71032 -10.61271 0.00351
1.71072 -10.62374 0.00350
1.71112 -10.63890 0.00351
1.71153 -10.70005 0.00353
1.71193 -10.69797 0.00353
1.71233 -10.63646 0.00358
1.71273 -10.61776 0.00351
1.71314 -10.61457 0.00350
1.71354 -10.61349 0.00351
1.71394 -10.62115 0.00355
1.71434 -10.61952 0.00359
1.71474 -10.61812 0.00357
1.71515 -10.61200 0.00352
1.71555 -10.61329 0.00354
1.71595 -10.61441 0.00361
1.71635 -10.61881 0.00359
1.71676 -10.62746 0.00354
1.71716 -10.62766 0.00360
1.71756 -10.62057 0.00358
1.71796 -10.61363 0.00356
1.71836 -10.61262 0.00357
1.71877 -10.61208 0.00359
1.71917 -10.61709 0.00356
1.71957 -10.61426 0.00361
1.71997 -10.61872 0.00359
1.72038 -10.61779 0.00387
1.72078 -10.62040 0.00373
1.72118 -10.63806 0.00395
1.72158 -10.63815 0.00413
1.72199 -10.62555 0.00423
1.72239 -10.61538 0.00455
1.72279 -10.62685 0.00382
1.72319 -10.64418 0.00377
1.72359 -10.64749 0.00383
1.72400 -10.63832 0.00378
1.72440 -10.63379 0.00380
1.72480 -10.62114 0.00395
1.72520 -10.61963 0.00379
1.72561 -10.62255 0.00371
1.72601 -10.62233 0.00378
1.72641 -10.62617 0.00379
1.72681 -10.62903 0.00378
1.72721 -10.62659 0.00380
1.72762 -10.62458 0.00377
1.72802 -10.62959 0.00383
1.72842 -10.64264 0.00388
1.72882 -10.64180 0.00387
1.72923 -10.63494 0.00385
1.72963 -10.62739 0.00386
1.73003 -10.63022 0.00391
1.73043 -10.63590 0.00388
1.73083 -10.64119 0.00391
1.73124 -10.64510 0.00396
1.73164 -10.63566 0.00402
1.73204 -10.63631 0.00428
1.73244 -10.64094 0.00467
1.73285 -10.64892 0.00452
1.73325 -10.67886 0.00434
1.73365 -10.68167 0.00428
1.73405 -10.65436 0.00412
1.73446 -10.65824 0.00412
1.73486 -10.65895 0.00424
1.73526 -10.64459 0.00431
1.73566 -10.64773 0.00445
1.73606 -10.65292 0.00457
1.73647 -10.65487 0.00475
1.73687 -10.65967 0.00481
1.73727 -10.65327 0.00467
1.73767 -10.64659 0.00453
1.73808 -10.65006 0.00449
1.73848 -10.64569 0.00438
1.73888 -10.63768 0.00434
1.73928 -10.64171 0.00425
1.73969 -10.64304 0.00434
1.74009 -10.64691 0.00426
1.74049 -10.64545 0.00417
1.74089 -10.65321 0.00425
1.74129 -10.67699 0.00439
1.74170 -10.69291 0.00425
1.74210 -10.66087 0.00416
1.74250 -10.64338 0.00412
1.74290 -10.64464 0.00412
1.74331 -10.64100 0.00414
1.74371 -10.64160 0.00413
1.74411 -10.64444 0.00419
1.74451 -10.64090 0.00457
1.74491 -10.63852 0.00420
1.74532 -10.64781 0.00422
1.74572 -10.65634 0.00415
1.74612 -10.65884 0.00421
1.74652 -10.65820 0.00446
1.74693 -10.65663 0.00465
1.74733 -10.66949 0.00449
1.74773 -10.67509 0.00428
1.74813 -10.65896 0.00420
1.74854 -10.66055 0.00421
1.74894 -10.65846 0.00417
1.74934 -10.64471 0.00422
1.74974 -10.64826 0.00434
1.75014 -10.64629 0.00421
1.75055 -10.65389 0.00423
1.75095 -10.65940 0.00425
1.75135 -10.65842 0.00447
1.75175 -10.66185 0.00449
1.75216 -10.66158 0.00427
1.75256 -10.66102 0.00430
1.75296 -10.66531 0.00428
1.75336 -10.66515 0.00426
1.75377 -10.65605 0.00424
1.75417 -10.65852 0.00431
1.75457 -10.66471 0.00433
1.75497 -10.65942 0.00453
1.75538 -10.66424 0.00456
1.75578 -10.66641 0.00441
1.75618 -10.66251 0.00442
1.75658 -10.65152 0.00455
1.75698 -10.64708 0.00466
1.75739 -10.65083 0.00468
1.75779 -10.65607 0.00454
1.75819 -10.65861 0.00437
1.75859 -10.67011 0.00433
1.75900 -10.67545 0.00440
1.75940 -10.65610 0.00441
1.75980 -10.65587 0.00446
1.76020 -10.66075 0.00442
1.76061 -10.65188 0.00451
1.76101 -10.65958 0.00464
1.76141 -10.67943 0.00459
1.76181 -10.69030 0.00447
1.76222 -10.68805 0.00460
1.76262 -10.68670 0.00472
1.76302 -10.67764 0.00474
1.76342 -10.66931 0.00472
1.76382 -10.67178 0.00466
1.76423 -10.67267 0.00465
1.76463 -10.67401 0.00465
1.76503 -10.67126 0.00471
1.76543 -10.66359 0.00520
1.76584 -10.66841 0.00605
1.76624 -10.66896 0.00547
1.76664 -10.65831 0.00477
1.76704 -10.65341 0.00514
1.76745 -10.65834 0.00474
1.76785 -10.66224 0.00473
1.76825 -10.66740 0.00475
1.76865 -10.66723 0.00476
1.76906 -10.67564 0.00476
1.76946 -10.67412 0.00486
1.76986 -10.66745 0.00489
1.77026 -10.67086 0.00494
1.77067 -10.68321 0.00497
1.77107 -10.68279 0.00492
1.77147 -10.68863 0.00480
1.77187 -10.69078 0.00487
1.77227 -10.68406 0.00484
1.77268 -10.69329 0.00487
1.77308 -10.70548 0.00483
1.77348 -10.69653 0.00490
1.77388 -10.68899 0.00583
1.77429 -10.69406 0.00526
1.77469 -10.70331 0.00506
1.77509 -10.70501 0.00494
1.77549 -10.69687 0.00500
1.77590 -10.69165 0.00526
1.77630 -10.69518 0.00547
1.77670 -10.69256 0.00531
1.77710 -10.70402 0.00493
1.77751 -10.70325 0.00494
1.77791 -10.70762 0.00500
1.77831 -10.69194 0.00533
1.77871 -10.67895 0.00590
1.77912 -10.68448 0.00565
1.77952 -10.68836 0.00508
1.77992 -10.68773 0.00506
1.78032 -10.68233 0.00501
1.78073 -10.68088 0.00518
1.78113 -10.68573 0.00595
1.78153 -10.69090 0.00589
1.78193 -10.69443 0.00523
1.78234 -10.68915 0.00508
1.78274 -10.68764 0.00503
1.78314 -10.69397 0.00510
1.78354 -10.70006 0.00513
1.78395 -10.68895 0.00616
1.78435 -10.70632 0.00581
1.78475 -10.71825 0.00699
1.78515 -10.72363 0.00623
1.78556 -10.71449 0.00557
1.78596 -10.69673 0.00586
1.78636 -10.69020 0.00551
1.78676 -10.68337 0.00550
1.78717 -10.68979 0.00590
1.78757 -10.68696 0.00552
1.78797 -10.68164 0.00534
1.78837 -10.68398 0.00533
1.78878 -10.69180 0.00549
1.78918 -10.69170 0.00539
1.78958 -10.69601 0.00525
1.78998 -10.69317 0.00539
1.79039 -10.69178 0.00585
1.79079 -10.69459 0.00620
1.79119 -10.70424 0.00604
1.79159 -10.69547 0.00584
1.79200 -10.68457 0.00596
1.79240 -10.69636 0.00606
1.79280 -10.70032 0.00608
1.79320 -10.69161 0.00623
1.79361 -10.70330 0.00704
1.79401 -10.71999 0.00673
1.79441 -10.72333 0.00598
1.79481 -10.72801 0.00593
1.79522 -10.71953 0.00628
1.79562 -10.70412 0.00609
1.79602 -10.70185 0.00625
1.79642 -10.71693 0.00638
1.79683 -10.70642 0.00687
1.79723 -10.71567 0.00649
1.79763 -10.70720 0.00598
1.79803 -10.70628 0.00654
1.79844 -10.71402 0.00612
1.79884 -10.72048 0.00566
1.79924 -10.72380 0.00592
1.79964 -10.72299 0.00728
1.80005 -10.71949 0.00943
1.80045 -10.72335 0.00912
1.80085 -10.70910 0.00983
1.80126 -10.74293 0.01062
1.80166 -10.73055 0.00850
1.80206 -10.71803 0.00852
1.80246 -10.72060 0.00922
1.80287 -10.73025 0.00799
1.80327 -10.72025 0.00754
1.80367 -10.73070 0.00800
1.80407 -10.72059 0.00724
1.80448 -10.72097 0.00660
1.80488 -10.72897 0.00638
1.80528 -10.70984 0.00664
1.80568 -10.71148 0.00887
1.80609 -10.74375 0.01298
1.80649 -10.76881 0.01358
1.80689 -10.72489 0.00874
1.80729 -10.71230 0.00876
1.80770 -10.73398 0.00901
1.80810 -10.72610 0.00697
1.80850 -10.72028 0.00702
1.80891 -10.72191 0.00828
1.80931 -10.72713 0.00755
1.80971 -10.72254 0.00683
1.81011 -10.71975 0.00784
1.81052 -10.73226 0.01125
1.81092 -10.74142 0.01526
1.81132 -10.74258 0.01203
1.81172 -10.71758 0.00915
1.81213 -10.73042 0.01134
1.81253 -10.73665 0.01384
1.81293 -10.75037 0.01691
1.81334 -10.73430 0.01039
1.81374 -10.72750 0.00862
1.81414 -10.71704 0.00728
1.81454 -10.72038 0.00764
1.81554 -10.74359 0.00000
1.81654 -10.74706 0.00000
1.81754 -10.76005 0.00000
1.81854 -10.75483 0.00000
1.81954 -10.73769 0.00000
1.82054 -10.72936 0.00000
1.82154 -10.72630 0.00000
1.82254 -10.74383 0.00000
1.82354 -10.73692 0.00000
1.82454 -10.72833 0.00000
1.82554 -10.72859 0.00000
1.82654 -10.72593 0.00000
1.82754 -10.72963 0.00000
1.82854 -10.74068 0.00000
1.82954 -10.73612 0.00000
1.83054 -10.73870 0.00000
1.83154 -10.73423 0.00000
1.83254 -10.73886 0.00000
1.83354 -10.73102 0.00000
1.83454 -10.73848 0.00000
1.83554 -10.74164 0.00000
1.83654 -10.74348 0.00000
1.83754 -10.76425 0.00000
1.83854 -10.74914 0.00000
1.83954 -10.74649 0.00000
1.84054 -10.74617 0.00000
1.84154 -10.75999 0.00000
1.84254 -10.78179 0.00000
1.84354 -10.75982 0.00000
1.84454 -10.75048 0.00000
1.84554 -10.74864 0.00000
1.84654 -10.76967 0.00000
1.84754 -10.78479 0.00000
1.84854 -10.74757 0.00000
1.84954 -10.74690 0.00000
1.85054 -10.74510 0.00000
1.85154 -10.74709 0.00000
1.85254 -10.76310 0.00000
1.85354 -10.75676 0.00000
1.85454 -10.74886 0.00000
1.85554 -10.77576 0.00000
1.85654 -10.76359 0.00000
1.85754 -10.74921 0.00000
1.85854 -10.77068 0.00000
1.85954 -10.75704 0.00000
1.86054 -10.75180 0.00000
1.86154 -10.75780 0.00000
1.86254 -10.76037 0.00000
1.86354 -10.76044 0.00000
1.86454 -10.75920 0.00000
1.86554 -10.76400 0.00000
1.86654 -10.78653 0.00000
1.86754 -10.75858 0.00000
1.86854 -10.76449 0.00000
1.86954 -10.75974 0.00000
1.87054 -10.75951 0.00000
1.87154 -10.76285 0.00000
1.87254 -10.79580 0.00000
1.87354 -10.77570 0.00000
1.87454 -10.79119 0.00000
1.87554 -10.88144 0.00000
1.87700 -10.85713 0.02566
1.87755 -10.82361 0.01737
1.87809 -10.76396 0.00811
1.87863 -10.78420 0.00550
1.87917 -10.77261 0.00432
1.87971 -10.78184 0.00424
1.88025 -10.76201 0.00448
1.88079 -10.78669 0.00655
1.88133 -10.80151 0.00913
1.88188 -10.75927 0.00571
1.88242 -10.74867 0.00387
1.88296 -10.77403 0.00376
1.88350 -10.78678 0.00465
1.88404 -10.81162 0.00897
1.88458 -10.81964 0.01056
1.88512 -10.76160 0.00534
1.88566 -10.78981 0.00489
1.88620 -10.78781 0.00451
1.88675 -10.79535 0.00512
1.88729 -10.80375 0.00548
1.88783 -10.76402 0.00359
1.88837 -10.77048 0.00317
1.88891 -10.78130 0.00334
1.88945 -10.78705 0.00405
1.88999 -10.82182 0.00772
1.89053 -10.85687 0.01384
1.89107 -10.77570 0.00621
1.89162 -10.78615 0.00523
1.89216 -10.81670 0.00820
1.89270 -10.81929 0.00981
1.89324 -10.79672 0.00729
1.89378 -10.81132 0.00816
1.89432 -10.79840 0.00624
1.89486 -10.77671 0.00413
1.89540 -10.79366 0.00343
1.89594 -10.79971 0.00345
1.89648 -10.82954 0.00390
1.89702 -10.81073 0.00388
1.89757 -10.79400 0.00513
1.89811 -10.82647 0.00876
1.89865 -10.78626 0.00907
1.89919 -10.83411 0.01656
1.89973 -10.87573 0.04546
1.90027 -10.86181 0.05024
1.90081 -10.81362 0.02302
1.90135 -10.77160 0.00823
1.90189 -10.78211 0.00524
1.90243 -10.79080 0.00603
1.90297 -10.83790 0.01354
1.90351 -10.84823 0.01163
1.90405 -10.79549 0.00554
1.90460 -10.81343 0.00608
1.90514 -10.83571 0.01385
1.90568 -10.87861 0.04052
1.90622 -10.82285 0.03723
1.90676 -10.82695 0.03084
1.90730 -10.81642 0.01160
1.90784 -10.77018 0.00469
1.90838 -10.79557 0.00381
1.90892 -10.81250 0.00467
1.90946 -10.80641 0.00459
1.91000 -10.79101 0.00410
1.91054 -10.80563 0.00546
1.91108 -10.82816 0.00783
1.91162 -10.84531 0.01151
1.91216 -10.84910 0.01012
1.91270 -10.81251 0.00681
1.91324 -10.80810 0.01108
1.91379 -10.86906 0.02229
1.91433 -10.83711 0.01905
1.91487 -10.77965 0.00857
1.91541 -10.77575 0.00470
1.91595 -10.79196 0.00501
1.91649 -10.84764 0.01003
1.91703 -10.82629 0.00806
1.91757 -10.78118 0.00396
1.91811 -10.78681 0.00311
1.91865 -10.79797 0.00312
1.91919 -10.80354 0.00384
1.91973 -10.83217 0.00784
1.92027 -10.91930 0.02475
1.92081 -10.90288 0.03706
1.92135 -10.79495 0.01189
1.92189 -10.78324 0.00477
1.92243 -10.79565 0.00335
1.92297 -10.80206 0.00312
1.92351 -10.79799 0.00355
1.92405 -10.82131 0.00635
1.92459 -10.85054 0.00838
1.92513 -10.77647 0.00388
1.92567 -10.78467 0.00308
1.92621 -10.80576 0.00334
1.92675 -10.80989 0.00441
1.92729 -10.85609 0.00735
1.92783 -10.82045 0.00569
1.92837 -10.81216 0.00527
1.92891 -10.85843 0.00614
1.92945 -10.81320 0.00381
1.92999 -10.80366 0.00376
1.93053 -10.83081 0.00530
1.93107 -10.83361 0.00650
1.93161 -10.85503 0.00564
1.93215 -10.84131 0.00409
1.93269 -10.80646 0.00356
1.93323 -10.81544 0.00350
1.93377 -10.80473 0.00380
1.93431 -10.83419 0.00466
1.93485 -10.81591 0.00347
1.93539 -10.80796 0.00300
1.93593 -10.81071 0.00327
1.93647 -10.81559 0.00420
1.93701 -10.81710 0.00491
1.93755 -10.80491 0.00361
1.93809 -10.82147 0.00412
1.93863 -10.81966 0.00418
1.93917 -10.83514 0.00486
1.93971 -10.86902 0.00625
1.94025 -10.83587 0.00419
1.94079 -10.81793 0.00367
1.94133 -10.83447 0.00447
1.94187 -10.83881 0.00415
1.94241 -10.81165 0.00318
1.94295 -10.82116 0.00301
1.94349 -10.84964 0.00347
1.94403 -10.88855 0.00414
1.94457 -10.88009 0.00473
1.94511 -10.86732 0.00516
1.94565 -10.83690 0.00416
1.94619 -10.86698 0.00384
1.94673 -10.85378 0.00363
1.94727 -10.83358 0.00377
1.94781 -10.83150 0.00385
1.94835 -10.83225 0.00395
1.94889 -10.83252 0.00376
1.94943 -10.83376 0.00372
1.94997 -10.84195 0.00361
1.95051 -10.84745 0.00355
1.95105 -10.84786 0.00352
1.95159 -10.87838 0.00331
1.95213 -10.86587 0.00343
1.95267 -10.82651 0.00376
1.95321 -10.81973 0.00426
1.95375 -10.82514 0.00445
1.95429 -10.82161 0.00446
1.95482 -10.83137 0.00440
1.95536 -10.82570 0.00448
1.95590 -10.82719 0.00481
1.95644 -10.82590 0.00472
1.95698 -10.82867 0.00468
1.95752 -10.82359 0.00455
1.95806 -10.83299 0.00465
1.95860 -10.83002 0.00448
1.95914 -10.83258 0.00458
1.95968 -10.83309 0.00410
1.96022 -10.82675 0.00329
1.96076 -10.83102 0.00327
1.96130 -10.82962 0.00345
1.96184 -10.82308 0.00329
1.96238 -10.84365 0.00345
1.96292 -10.84557 0.00379
1.96346 -10.83792 0.00402
1.96400 -10.83512 0.00391
1.96453 -10.84052 0.00376
1.96507 -10.83860 0.00356
1.96561 -10.82786 0.00356
1.96615 -10.82736 0.00348
1.96669 -10.82300 0.00337
1.96723 -10.82219 0.00329
1.96777 -10.82431 0.00333
1.96831 -10.82994 0.00329
1.96885 -10.82360 0.00315
1.96939 -10.82448 0.00310
1.96993 -10.82553 0.00310
1.97047 -10.82803 0.00301
1.97101 -10.82504 0.00313
1.97155 -10.83046 0.00328
1.97208 -10.83516 0.00324
1.97262 -10.84724 0.00297
1.97316 -10.87681 0.00282
1.97370 -10.87655 0.00287
1.97424 -10.86676 0.00305
1.97478 -10.85592 0.00289
1.97532 -10.83671 0.00278
1.97586 -10.83827 0.00282
1.97640 -10.83743 0.00275
1.97694 -10.83353 0.00266
1.97748 -10.83683 0.00268
1.97802 -10.84858 0.00266
1.97855 -10.88998 0.00268
1.97909 -10.88369 0.00268
1.97963 -10.85434 0.00291
1.98017 -10.86688 0.00321
1.98071 -10.85112 0.00296
1.98125 -10.83841 0.00266
1.98179 -10.84279 0.00258
1.98233 -10.84926 0.00259
1.98287 -10.85305 0.00268
1.98341 -10.84283 0.00265
1.98395 -10.83909 0.00260
1.98448 -10.83801 0.00260
1.98502 -10.84263 0.00265
1.98556 -10.85821 0.00265
1.98610 -10.87164 0.00260
1.98664 -10.87322 0.00272
1.98718 -10.87239 0.00295
1.98772 -10.85028 0.00272
1.98826 -10.83977 0.00260
1.98880 -10.84120 0.00258
1.98933 -10.84302 0.00260
1.98987 -10.84594 0.00273
1.99041 -10.85007 0.00286
1.99095 -10.84504 0.00273
1.99149 -10.84438 0.00263
1.99203 -10.84533 0.00258
1.99257 -10.85590 0.00259
1.99311 -10.86340 0.00259
1.99365 -10.87245 0.00264
1.99418 -10.88981 0.00271
1.99472 -10.87262 0.00270
1.99526 -10.85563 0.00267
1.99580 -10.86198 0.00277
1.99634 -10.85626 0.00282
1.99688 -10.86178 0.00295
1.99742 -10.86665 0.00306
1.99796 -10.86465 0.00331
1.99849 -10.87149 0.00356
1.99903 -10.85730 0.00361
1.99957 -10.85538 0.00377
2.00011 -10.85335 0.00409
2.00065 -10.85648 0.00444
2.00119 -10.86445 0.00487
2.00173 -10.87264 0.00514
2.00226 -10.86702 0.00551
2.00280 -10.87273 0.00601
2.00334 -10.88630 0.00651
2.00388 -10.87645 0.00580
2.00442 -10.86413 0.00595
2.00496 -10.86474 0.00602
2.00550 -10.86542 0.00625
2.00604 -10.87727 0.00604
2.00657 -10.87243 0.00530
2.00711 -10.86149 0.00475
2.00765 -10.86457 0.00444
2.00819 -10.86446 0.00412
2.00873 -10.85864 0.00370
2.00927 -10.85327 0.00350
2.00981 -10.86147 0.00391
2.01034 -10.86651 0.00437
2.01088 -10.86465 0.00458
2.01142 -10.86865 0.00462
2.01196 -10.86671 0.00474
2.01250 -10.86565 0.00482
2.01304 -10.86322 0.00484
2.01357 -10.86385 0.00469
2.01411 -10.86437 0.00466
2.01465 -10.86847 0.00445
2.01519 -10.87002 0.00436
2.01573 -10.86723 0.00436
2.01627 -10.87035 0.00427
2.01681 -10.87020 0.00429
2.01734 -10.86994 0.00427
2.01788 -10.86643 0.00414
2.01842 -10.87340 0.00402
2.01896 -10.86972 0.00385
2.01950 -10.86705 0.00376
2.02004 -10.87102 0.00357
2.02057 -10.86637 0.00348
2.02111 -10.86445 0.00347
2.02165 -10.87207 0.00338
2.02219 -10.87201 0.00325
2.02273 -10.86808 0.00317
2.02327 -10.87032 0.00313
2.02380 -10.87162 0.00307
2.02434 -10.87252 0.00300
2.02488 -10.87449 0.00295
2.02542 -10.87280 0.00289
2.02596 -10.87365 0.00289
2.02650 -10.87009 0.00282
2.02703 -10.87341 0.00281
2.02757 -10.87533 0.00283
2.02811 -10.87508 0.00293
2.02865 -10.87854 0.00279
2.02919 -10.88698 0.00273
2.02972 -10.88451 0.00279
2.03026 -10.88332 0.00273
2.03080 -10.89318 0.00269
2.03134 -10.88655 0.00270
2.03188 -10.87638 0.00267
2.03242 -10.87759 0.00279
2.03295 -10.87700 0.00291
2.03349 -10.87730 0.00272
2.03403 -10.87778 0.00268
2.03457 -10.88020 0.00276
2.03511 -10.88071 0.00274
2.03564 -10.88756 0.00269
2.03618 -10.88047 0.00269
2.03672 -10.87796 0.00268
2.03726 -10.88324 0.00267
2.03780 -10.88402 0.00266
2.03834 -10.88634 0.00267
2.03887 -10.89581 0.00272
2.03941 -10.89072 0.00272
2.03995 -10.88271 0.00275
2.04049 -10.88116 0.00277
2.04103 -10.88189 0.00277
2.04156 -10.88257 0.00277
2.04210 -10.88569 0.00272
2.04264 -10.88526 0.00272
2.04318 -10.88239 0.00274
2.04372 -10.88403 0.00271
2.04425 -10.88336 0.00274
2.04479 -10.88539 0.00273
2.04533 -10.88931 0.00271
2.04587 -10.88935 0.00271
2.04641 -10.88593 0.00272
2.04694 -10.88977 0.00273
2.04748 -10.88977 0.00283
2.04802 -10.89269 0.00285
2.04856 -10.88963 0.00316
2.04910 -10.88926 0.00322
2.04963 -10.89168 0.00304
2.05017 -10.89661 0.00310
2.05071 -10.90237 0.00312
2.05125 -10.89580 0.00316
2.05178 -10.89234 0.00331
2.05232 -10.89283 0.00330
2.05286 -10.89202 0.00334
2.05340 -10.89247 0.00337
2.05394 -10.89122 0.00347
2.05447 -10.89309 0.00347
2.05501 -10.89591 0.00343
2.05555 -10.89236 0.00340
2.05609 -10.89365 0.00350
2.05663 -10.89168 0.00352
2.05716 -10.89780 0.00342
2.05770 -10.89676 0.00333
2.05824 -10.89508 0.00341
2.05878 -10.89644 0.00314
2.05931 -10.90078 0.00302
2.05985 -10.89965 0.00289
2.06039 -10.90069 0.00284
2.06093 -10.91357 0.00290
2.06147 -10.91863 0.00304
2.06200 -10.90566 0.00311
2.06254 -10.90425 0.00318
2.06308 -10.90233 0.00321
2.06362 -10.91309 0.00348
2.06415 -10.92624 0.00326
2.06469 -10.90933 0.00330
2.06523 -10.90284 0.00327
2.06577 -10.90227 0.00328
2.06630 -10.89849 0.00330
2.06684 -10.90202 0.00325
2.06738 -10.90167 0.00321
2.06792 -10.90373 0.00319
2.06846 -10.90760 0.00318
2.06899 -10.91259 0.00319
2.06953 -10.90579 0.00313
2.07007 -10.90612 0.00315
2.07061 -10.92464 0.00310
2.07114 -10.92603 0.00308
2.07168 -10.91044 0.00306
2.07222 -10.91172 0.00302
2.07276 -10.91303 0.00302
2.07329 -10.91281 0.00307
2.07383 -10.91138 0.00300
2.07437 -10.92133 0.00315
2.07491 -10.91836 0.00295
2.07544 -10.90888 0.00294
2.07598 -10.90908 0.00289
2.07652 -10.90760 0.00290
2.07706 -10.91039 0.00286
2.07759 -10.91166 0.00287
2.07813 -10.91058 0.00283
2.07867 -10.90771 0.00295
2.07921 -10.90830 0.00277
2.07975 -10.90939 0.00278
2.08028 -10.91331 0.00287
2.08082 -10.92057 0.00277
2.08136 -10.93053 0.00276
2.08190 -10.92408 0.00281
2.08243 -10.91592 0.00280
2.08297 -10.91425 0.00293
2.08351 -10.91460 0.00282
2.08405 -10.91700 0.00284
2.08458 -10.91809 0.00286
2.08512 -10.92917 0.00285
2.08566 -10.92268 0.00282
2.08620 -10.91877 0.00286
2.08673 -10.91686 0.00281
2.08727 -10.91558 0.00282
2.08781 -10.91463 0.00282
2.08834 -10.91634 0.00282
2.08888 -10.91692 0.00280
2.08942 -10.91714 0.00279
2.08996 -10.92006 0.00280
2.09049 -10.92169 0.00283
2.09103 -10.91995 0.00281
2.09157 -10.92338 0.00281
2.09211 -10.92602 0.00279
2.09264 -10.94392 0.00279
2.09318 -10.93660 0.00279
2.09372 -10.92571 0.00282
2.09426 -10.92308 0.00279
2.09479 -10.92094 0.00280
2.09533 -10.92053 0.00279
2.09587 -10.92677 0.00280
2.09641 -10.92566 0.00279
2.09694 -10.92601 0.00281
2.09748 -10.92873 0.00279
2.09802 -10.92890 0.00279
2.09856 -10.92530 0.00281
2.09909 -10.92485 0.00286
2.09963 -10.92418 0.00280
2.10017 -10.92441 0.00283
2.10070 -10.92431 0.00281
2.10124 -10.92409 0.00282
2.10178 -10.92971 0.00283
2.10232 -10.93189 0.00292
2.10285 -10.93067 0.00290
2.10339 -10.93401 0.00283
2.10393 -10.93064 0.00280
2.10447 -10.93268 0.00282
2.10500 -10.93401 0.00283
2.10554 -10.93849 0.00283
2.10608 -10.94268 0.00283
2.10661 -10.97235 0.00283
2.10715 -10.99672 0.00285
2.10769 -10.96578 0.00290
2.10823 -10.94264 0.00286
2.10876 -10.93949 0.00284
2.10930 -10.94293 0.00286
2.10984 -10.94993 0.00287
2.11037 -10.96142 0.00286
2.11091 -10.94850 0.00286
2.11145 -10.94257 0.00284
2.11199 -10.94310 0.00292
2.11252 -10.94275 0.00287
2.11306 -10.94368 0.00289
2.11360 -10.94918 0.00287
2.11414 -10.94700 0.00291
2.11467 -10.95180 0.00286
2.11521 -10.95427 0.00288
2.11575 -10.95280 0.00288
2.11628 -10.94987 0.00292
2.11682 -10.95611 0.00291
2.11736 -10.97883 0.00291
2.11790 -10.96079 0.00293
2.11843 -10.94696 0.00296
2.11897 -10.94746 0.00292
2.11951 -10.94463 0.00291
2.12004 -10.95058 0.00288
2.12058 -10.95719 0.00293
2.12112 -10.95671 0.00294
2.12165 -10.96862 0.00293
2.12219 -10.96713 0.00308
2.12273 -10.95161 0.00293
2.12327 -10.94991 0.00291
2.12380 -10.94932 0.00294
2.12434 -10.94784 0.00292
2.12488 -10.95228 0.00325
2.12541 -10.95168 0.00294
2.12595 -10.95090 0.00295
2.12649 -10.94993 0.00296
2.12703 -10.95446 0.00297
2.12756 -10.95097 0.00299
2.12810 -10.94791 0.00301
2.12864 -10.94459 0.00294
2.12917 -10.94649 0.00297
2.12971 -10.94538 0.00294
2.13025 -10.94777 0.00296
2.13078 -10.94902 0.00294
2.13132 -10.94768 0.00298
2.13186 -10.94824 0.00298
2.13240 -10.94784 0.00298
2.13293 -10.94853 0.00296
2.13347 -10.95363 0.00300
2.13401 -10.95100 0.00298
2.13454 -10.95369 0.00300
2.13508 -10.95475 0.00306
2.13562 -10.95627 0.00302
2.13615 -10.97200 0.00301
2.13669 -10.97717 0.00301
2.13723 -10.95736 0.00316
2.13777 -10.96017 0.00311
2.13830 -10.96012 0.00302
2.13884 -10.95668 0.00304
2.13938 -10.95591 0.00303
2.13991 -10.95908 0.00304
2.14045 -10.95411 0.00303
2.14099 -10.95598 0.00303
2.14152 -10.95393 0.00303
2.14206 -10.95359 0.00309
2.14260 -10.95605 0.00305
2.14314 -10.96556 0.00306
2.14367 -10.97148 0.00304
2.14421 -10.97139 0.00305
2.14475 -10.96759 0.00307
2.14528 -10.97332 0.00306
2.14582 -10.98051 0.00302
2.14636 -10.97885 0.00308
2.14689 -10.97406 0.00306
2.14743 -10.96691 0.00308
2.14797 -10.96613 0.00307
2.14850 -10.96584 0.00311
2.14904 -10.96921 0.00313
2.14958 -10.97385 0.00313
2.15011 -10.97485 0.00311
2.15065 -10.96627 0.00316
2.15119 -10.96475 0.00316
2.15173 -10.96721 0.00315
2.15226 -10.96807 0.00312
2.15280 -10.96915 0.00317
2.15334 -10.97339 0.00316
2.15387 -10.97229 0.00315
2.15441 -10.97047 0.00314
2.15495 -10.97256 0.00316
2.15548 -10.96893 0.00316
2.15602 -10.96721 0.00316
2.15656 -10.96953 0.00315
2.15709 -10.96971 0.00320
2.15763 -10.96946 0.00319
2.15817 -10.97225 0.00319
2.15870 -10.96629 0.00321
2.15924 -10.96879 0.00322
2.15978 -10.97049 0.00321
2.16031 -10.97112 0.00325
2.16085 -10.97245 0.00326
2.16139 -10.96877 0.00332
2.16192 -10.97679 0.00327
2.16246 -10.98042 0.00330
2.16300 -10.98053 0.00335
2.16354 -10.98441 0.00346
2.16407 -10.98287 0.00347
2.16461 -10.98097 0.00351
2.16515 -10.98660 0.00400
2.16568 -10.99174 0.00367
2.16622 -10.99613 0.00378
2.16676 -11.00097 0.00376
2.16729 -10.99349 0.00368
2.16783 -10.99031 0.00356
2.16837 -10.98294 0.00352
2.16890 -10.98122 0.00349
2.16944 -10.97959 0.00339
2.16998 -10.98038 0.00341
2.17051 -10.98240 0.00339
2.17105 -10.98372 0.00336
2.17159 -10.98169 0.00335
2.17212 -10.97903 0.00335
2.17266 -10.97936 0.00337
2.17320 -10.97873 0.00335
2.17373 -10.97977 0.00333
2.17427 -10.98208 0.00335
2.17481 -10.98252 0.00334
2.17534 -10.98048 0.00334
2.17588 -10.98269 0.00334
2.17642 -10.98696 0.00336
2.17695 -10.98633 0.00332
2.17749 -10.98627 0.00331
2.17803 -10.98862 0.00335
2.17856 -10.99702 0.00343
2.17910 -11.01537 0.00336
2.17964 -11.00040 0.00338
2.18017 -10.98790 0.00338
2.18071 -10.98412 0.00338
2.18125 -10.98456 0.00334
2.18178 -10.98774 0.00334
2.18232 -10.99096 0.00334
2.18286 -11.00680 0.00340
2.18339 -11.00107 0.00346
2.18393 -10.98985 0.00344
2.18447 -10.99133 0.00344
2.18500 -10.99067 0.00347
2.18554 -10.98975 0.00340
2.18608 -10.99055 0.00340
2.18661 -10.99236 0.00339
2.18715 -10.99214 0.00377
2.18769 -10.99441 0.00342
2.18822 -11.00144 0.00341
2.18876 -11.01935 0.00340
2.18930 -11.01363 0.00345
2.18983 -10.99787 0.00343
2.19037 -11.00160 0.00346
2.19091 -11.00023 0.00345
2.19144 -10.99131 0.00346
2.19198 -10.98922 0.00344
2.19252 -10.99046 0.00356
2.19305 -10.99003 0.00344
2.19359 -10.99176 0.00344
2.19413 -10.99160 0.00346
2.19466 -10.99465 0.00353
2.19520 -10.99771 0.00353
2.19574 -10.99438 0.00354
2.19627 -10.99396 0.00351
2.19681 -10.99414 0.00351
2.19735 -10.99678 0.00348
2.19788 -10.99602 0.00355
2.19842 -10.99944 0.00366
2.19896 -11.00045 0.00361
2.19949 -11.00185 0.00369
2.20003 -11.00778 0.00381
2.20057 -11.00343 0.00381
2.20110 -11.00105 0.00367
2.20164 -11.00470 0.00363
2.20218 -11.00217 0.00370
2.20271 -11.00031 0.00369
2.20325 -11.00201 0.00360
2.20379 -10.99869 0.00359
2.20432 -11.00246 0.00401
2.20486 -11.00255 0.00375
2.20540 -11.00011 0.00367
2.20593 -11.01165 0.00361
2.20647 -11.04020 0.00361
2.20701 -11.05641 0.00376
2.20754 -11.03451 0.00363
2.20808 -11.01549 0.00360
2.20862 -11.01245 0.00362
2.20915 -11.02672 0.00364
2.20969 -11.03339 0.00360
2.21023 -11.01070 0.00373
2.21076 -11.00517 0.00367
2.21130 -11.00571 0.00366
2.21184 -11.00649 0.00365
2.21237 -11.00557 0.00368
2.21291 -11.00298 0.00372
2.21345 -11.00518 0.00367
2.21398 -11.01000 0.00367
2.21452 -11.00700 0.00368
2.21505 -11.00645 0.00374
2.21559 -11.00957 0.00378
2.21613 -11.01118 0.00379
2.21666 -11.01199 0.00377
2.21720 -11.00876 0.00379
2.21774 -11.00974 0.00375
2.21827 -11.00808 0.00373
2.21881 -11.01007 0.00372
2.21935 -11.00840 0.00375
2.21988 -11.01252 0.00371
2.22042 -11.01026 0.00376
2.22096 -11.01276 0.00379
2.22149 -11.01557 0.00387
2.22203 -11.01624 0.00382
2.22257 -11.01342 0.00394
2.22310 -11.01256 0.00376
2.22364 -11.01420 0.00379
2.22418 -11.01533 0.00380
2.22471 -11.02002 0.00396
2.22525 -11.01828 0.00379
2.22579 -11.01527 0.00382
2.22632 -11.02272 0.00388
2.22686 -11.04017 0.00390
2.22740 -11.03057 0.00388
2.22793 -11.02032 0.00386
2.22847 -11.02173 0.00383
2.22901 -11.02189 0.00383
2.22954 -11.01481 0.00385
2.23008 -11.01609 0.00386
2.23062 -11.01819 0.00390
2.23115 -11.01816 0.00413
2.23169 -11.01833 0.00401
2.23222 -11.02077 0.00410
2.23276 -11.01816 0.00397
2.23330 -11.01675 0.00395
2.23383 -11.01894 0.00394
2.23437 -11.02160 0.00391
2.23491 -11.02384 0.00390
2.23544 -11.02376 0.00394
2.23598 -11.02558 0.00395
2.23652 -11.02577 0.00402
2.23705 -11.02443 0.00399
2.23759 -11.02443 0.00402
2.23813 -11.02564 0.00400
2.23866 -11.03473 0.00400
2.23920 -11.04502 0.00400
2.23974 -11.03881 0.00398
2.24027 -11.03061 0.00404
2.24081 -11.02611 0.00428
2.24135 -11.02637 0.00405
2.24188 -11.02828 0.00405
2.24242 -11.03116 0.00408
2.24296 -11.03910 0.00406
2.24349 -11.03691 0.00408
2.24403 -11.03134 0.00414
2.24457 -11.02987 0.00406
2.24510 -11.02870 0.00406
2.24564 -11.03073 0.00410
2.24617 -11.03091 0.00425
2.24671 -11.03178 0.00440
2.24725 -11.03595 0.00461
2.24778 -11.03790 0.00473
2.24832 -11.04513 0.00468
2.24886 -11.04032 0.00420
2.24939 -11.03146 0.00416
2.24993 -11.03090 0.00417
2.25047 -11.03371 0.00420
2.25100 -11.03431 0.00417
2.25154 -11.03567 0.00416
2.25208 -11.03814 0.00417
2.25261 -11.03457 0.00423
2.25315 -11.03695 0.00420
2.25369 -11.03879 0.00427
2.25422 -11.04323 0.00428
2.25476 -11.05218 0.00422
2.25530 -11.04553 0.00420
2.25583 -11.03863 0.00438
2.25637 -11.04283 0.00432
2.25691 -11.04135 0.00436
2.25744 -11.04097 0.00428
2.25798 -11.03915 0.00426
2.25851 -11.04317 0.00422
2.25905 -11.04219 0.00421
2.25959 -11.03700 0.00425
2.26012 -11.03990 0.00460
2.26066 -11.04287 0.00450
2.26120 -11.04139 0.00492
2.26173 -11.05422 0.00506
2.26227 -11.05837 0.00482
2.26281 -11.06216 0.00449
2.26334 -11.07855 0.00439
2.26388 -11.07021 0.00441
2.26442 -11.04914 0.00445
2.26495 -11.04441 0.00450
2.26549 -11.04916 0.00434
2.26603 -11.06314 0.00523
2.26656 -11.07041 0.00430
2.26710 -11.05192 0.00434
2.26764 -11.05687 0.00444
2.26817 -11.05343 0.00457
2.26871 -11.04959 0.00471
2.26925 -11.04773 0.00449
2.26978 -11.04465 0.00443
2.27032 -11.04961 0.00449
2.27086 -11.05133 0.00447
2.27139 -11.04839 0.00445
2.27193 -11.05136 0.00452
2.27247 -11.04753 0.00461
2.27300 -11.04763 0.00452
2.27354 -11.04666 0.00448
2.27407 -11.05101 0.00444
2.27461 -11.05464 0.00450
2.27515 -11.06202 0.00467
2.27568 -11.05917 0.00491
2.27622 -11.05291 0.00478
2.27676 -11.05218 0.00466
2.27729 -11.05351 0.00462
2.27783 -11.05073 0.00459
2.27837 -11.05449 0.00451
2.27890 -11.05062 0.00450
2.27944 -11.05769 0.00444
2.27998 -11.05863 0.00450
2.28051 -11.06566 0.00470
2.28105 -11.06950 0.00473
2.28159 -11.09378 0.00504
2.28212 -11.11042 0.00483
2.28266 -11.07932 0.00488
2.28320 -11.07285 0.00493
2.28373 -11.06073 0.00479
2.28427 -11.06358 0.00478
2.28481 -11.05739 0.00466
2.28534 -11.06465 0.00471
2.28588 -11.06508 0.00470
2.28642 -11.06084 0.00458
2.28695 -11.05837 0.00464
2.28749 -11.05999 0.00459
2.28803 -11.05993 0.00466
2.28856 -11.05720 0.00467
2.28910 -11.05722 0.00476
2.28964 -11.06559 0.00508
2.29017 -11.06901 0.00505
2.29071 -11.06105 0.00481
2.29125 -11.06728 0.00467
2.29178 -11.06890 0.00474
2.29232 -11.06711 0.00490
2.29286 -11.06885 0.00480
2.29339 -11.07127 0.00474
2.29393 -11.10660 0.00481
2.29447 -11.12813 0.00489
2.29500 -11.11395 0.00497
2.29554 -11.10134 0.00503
2.29607 -11.09658 0.00501
2.29661 -11.09402 0.00488
2.29715 -11.09002 0.00476
2.29768 -11.08866 0.00479
2.29822 -11.08079 0.00506
2.29876 -11.08538 0.00513
2.29929 -11.08200 0.00508
2.29983 -11.08355 0.00505
2.30037 -11.08238 0.00514
2.30090 -11.08453 0.00506
2.30144 -11.08235 0.00485
2.30198 -11.07691 0.00492
2.30251 -11.08335 0.00489
2.30305 -11.07809 0.00502
2.30359 -11.08324 0.00516
2.30412 -11.08343 0.00517
2.30466 -11.08251 0.00512
2.30520 -11.08422 0.00503
2.30573 -11.08575 0.00494
2.30627 -11.08480 0.00504
2.30681 -11.08337 0.00521
2.30734 -11.08272 0.00509
2.30788 -11.08568 0.00506
2.30842 -11.08580 0.00492
2.30895 -11.08413 0.00493
2.30949 -11.08149 0.00497
2.31003 -11.08150 0.00489
2.31056 -11.08144 0.00488
2.31110 -11.08069 0.00480
2.31164 -11.08293 0.00488
2.31217 -11.08470 0.00494
2.31271 -11.08469 0.00486
2.31325 -11.08107 0.00489
2.31378 -11.08265 0.00486
2.31432 -11.08485 0.00488
2.31486 -11.08896 0.00489
2.31539 -11.10012 0.00495
2.31593 -11.09636 0.00526
2.31647 -11.08697 0.00575
2.31700 -11.09310 0.00630
2.31754 -11.09835 0.00608
2.31808 -11.09675 0.00580
2.31861 -11.09521 0.00555
2.31915 -11.08873 0.00533
2.31969 -11.09149 0.00528
2.32022 -11.08568 0.00529
2.32076 -11.08814 0.00522
2.32130 -11.08944 0.00522
2.32184 -11.08668 0.00527
2.32237 -11.09371 0.00529
2.32291 -11.11825 0.00527
2.32345 -11.15466 0.00525
2.32398 -11.14256 0.00521
2.32452 -11.12625 0.00517
2.32506 -11.12364 0.00518
2.32559 -11.12549 0.00528
2.32613 -11.11638 0.00523
2.32667 -11.11215 0.00522
2.32720 -11.11235 0.00514
2.32774 -11.10510 0.00517
2.32828 -11.10434 0.00532
2.32881 -11.11110 0.00551
2.32935 -11.11043 0.00534
2.32989 -11.10217 0.00523
2.33042 -11.10763 0.00513
2.33096 -11.10281 0.00536
2.33150 -11.10745 0.00537
2.33203 -11.11221 0.00547
2.33257 -11.10655 0.00533
2.33311 -11.10273 0.00529
2.33364 -11.10792 0.00532
2.33418 -11.11674 0.00537
2.33472 -11.11060 0.00540
2.33525 -11.11221 0.00537
2.33579 -11.12131 0.00563
2.33633 -11.12505 0.00546
2.33686 -11.10678 0.00528
2.33740 -11.10629 0.00536
2.33794 -11.10600 0.00549
2.33847 -11.12212 0.00561
2.33901 -11.13620 0.00559
2.33955 -11.12958 0.00566
2.34009 -11.11194 0.00599
2.34062 -11.11045 0.00587
2.34092 -11.13104 0.00529
2.34142 -11.13413 0.00522
2.34193 -11.13473 0.00505
2.34244 -11.12908 0.00490
2.34294 -11.12923 0.00478
2.34345 -11.13226 0.00476
2.34396 -11.12829 0.00467
2.34447 -11.13040 0.00461
2.34497 -11.13160 0.00468
2.34548 -11.13178 0.00463
2.34599 -11.13113 0.00460
2.34649 -11.12737 0.00462
2.34700 -11.12962 0.00470
2.34751 -11.13021 0.00485
2.34801 -11.12957 0.00503
2.34852 -11.13570 0.00493
2.34903 -11.13387 0.00494
2.34953 -11.13458 0.00504
2.35004 -11.13611 0.00536
2.35055 -11.14040 0.00560
2.35105 -11.13854 0.00554
2.35156 -11.14201 0.00508
2.35207 -11.14248 0.00516
2.35257 -11.16110 0.00514
2.35308 -11.19705 0.00506
2.35359 -11.19701 0.00513
2.35409 -11.17668 0.00457
2.35460 -11.17004 0.00454
2.35511 -11.16276 0.00463
2.35561 -11.15365 0.00500
2.35612 -11.16207 0.00508
2.35663 -11.16105 0.00464
2.35713 -11.15840 0.00465
2.35764 -11.16898 0.00472
2.35814 -11.16483 0.00522
2.35865 -11.16755 0.00562
2.35916 -11.16667 0.00519
2.35966 -11.16145 0.00483
2.36017 -11.15621 0.00474
2.36068 -11.15337 0.00477
2.36118 -11.15294 0.00471
2.36169 -11.15360 0.00478
2.36220 -11.15151 0.00460
2.36270 -11.15017 0.00439
2.36321 -11.15623 0.00436
2.36372 -11.15618 0.00453
2.36422 -11.15119 0.00462
2.36473 -11.15169 0.00454
2.36523 -11.15477 0.00443
2.36574 -11.15537 0.00461
2.36625 -11.15266 0.00478
2.36675 -11.15321 0.00483
2.36726 -11.15785 0.00530
2.36777 -11.16043 0.00525
2.36827 -11.15737 0.00507
2.36878 -11.15582 0.00504
2.36928 -11.16466 0.00494
2.36979 -11.15142 0.00514
2.37030 -11.15329 0.00611
2.37080 -11.16363 0.00703
2.37131 -11.15747 0.00656
2.37182 -11.15482 0.00567
2.37232 -11.14855 0.00514
2.37283 -11.16135 0.00488
2.37333 -11.16813 0.00466
2.37384 -11.15917 0.00468
2.37435 -11.15731 0.00467
2.37485 -11.15482 0.00476
2.37536 -11.15709 0.00478
2.37586 -11.16075 0.00491
2.37637 -11.15667 0.00543
2.37688 -11.15873 0.00553
2.37738 -11.15750 0.00528
2.37789 -11.15199 0.00529
2.37839 -11.16411 0.00532
2.37890 -11.16169 0.00477
2.37941 -11.15655 0.00466
2.37991 -11.16481 0.00477
2.38042 -11.16446 0.00477
2.38092 -11.15668 0.00461
2.38143 -11.16156 0.00447
2.38194 -11.16026 0.00449
2.38244 -11.15748 0.00458
2.38295 -11.16820 0.00508
2.38345 -11.20902 0.00548
2.38396 -11.23157 0.00551
2.38447 -11.22393 0.00523
2.38497 -11.21767 0.00495
2.38548 -11.21994 0.00513
2.38598 -11.21433 0.00538
2.38649 -11.21664 0.00537
2.38699 -11.21925 0.00505
2.38750 -11.20926 0.00491
2.38801 -11.19621 0.00513
2.38851 -11.19297 0.00486
2.38902 -11.17837 0.00455
2.38952 -11.18107 0.00462
2.39003 -11.18693 0.00473
2.39053 -11.17647 0.00474
2.39104 -11.17680 0.00511
2.39155 -11.18380 0.00556
2.39205 -11.18024 0.00485
2.39256 -11.18249 0.00491
2.39306 -11.18931 0.00488
2.39357 -11.19129 0.00496
2.39407 -11.18066 0.00510
2.39458 -11.18073 0.00508
2.39509 -11.18510 0.00500
2.39559 -11.18831 0.00493
2.39610 -11.18516 0.00498
2.39660 -11.18235 0.00532
2.39711 -11.18466 0.00520
2.39761 -11.17395 0.00477
2.39812 -11.17816 0.00462
2.39863 -11.18776 0.00455
2.39913 -11.17994 0.00457
2.39964 -11.17817 0.00465
2.40014 -11.17491 0.00484
2.40065 -11.19041 0.00489
2.40115 -11.18912 0.00472
2.40166 -11.18725 0.00478
2.40216 -11.18652 0.00483
2.40267 -11.18586 0.00490
2.40317 -11.18541 0.00499
2.40368 -11.18529 0.00513
2.40419 -11.18979 0.00570
2.40469 -11.20010 0.00536
2.40520 -11.18313 0.00480
2.40570 -11.18382 0.00481
2.40621 -11.18886 0.00480
2.40671 -11.17359 0.00518
2.40722 -11.18294 0.00539
2.40772 -11.18813 0.00510
2.40823 -11.18242 0.00480
2.40873 -11.18764 0.00470
2.40924 -11.19185 0.00486
2.40974 -11.18856 0.00547
2.41025 -11.19109 0.00529
2.41075 -11.19009 0.00498
2.41126 -11.18847 0.00511
2.41177 -11.19050 0.00534
2.41227 -11.19333 0.00510
2.41278 -11.18248 0.00490
2.41328 -11.18466 0.00480
2.41379 -11.19342 0.00513
2.41429 -11.21493 0.00548
2.41480 -11.24524 0.00511
2.41530 -11.23464 0.00502
2.41581 -11.22360 0.00643
2.41631 -11.22897 0.00650
2.41682 -11.21490 0.00505
2.41732 -11.21977 0.00483
2.41783 -11.20843 0.00509
2.41833 -11.20480 0.00618
2.41884 -11.21111 0.00764
2.41934 -11.20927 0.00724
2.41985 -11.20944 0.00572
2.42035 -11.21449 0.00518
2.42086 -11.23014 0.00660
2.42136 -11.22304 0.00627
2.42187 -11.22352 0.00650
2.42237 -11.22566 0.00648
2.42288 -11.22220 0.00633
2.42338 -11.22068 0.00650
2.42389 -11.22748 0.00742
2.42439 -11.22575 0.00697
2.42490 -11.21758 0.00654
2.42540 -11.22558 0.00646
2.42591 -11.22172 0.00696
2.42641 -11.22865 0.00726
2.42692 -11.22433 0.00673
2.42742 -11.22893 0.00644
2.42793 -11.22996 0.00637
2.42843 -11.22557 0.00627
2.42894 -11.23452 0.00634
2.42944 -11.23305 0.00631
2.42995 -11.22230 0.00642
2.43045 -11.22136 0.00625
2.43096 -11.22030 0.00637
2.43146 -11.22740 0.00635
2.43197 -11.23180 0.00641
2.43247 -11.21782 0.00650
2.43298 -11.21585 0.00733
2.43348 -11.22683 0.00750
2.43399 -11.22260 0.00689
2.43449 -11.22292 0.00733
2.43500 -11.21678 0.01023
2.43550 -11.23890 0.01384
2.43601 -11.22175 0.01228
2.43651 -11.22726 0.01001
2.43701 -11.22372 0.00732
2.43752 -11.22588 0.00653
2.43802 -11.22989 0.00643
2.43853 -11.24804 0.00641
2.43903 -11.23434 0.00674
2.43954 -11.22671 0.00651
2.44004 -11.22867 0.00631
2.44055 -11.22585 0.00637
2.44105 -11.23202 0.00643
2.44156 -11.23811 0.00639
2.44206 -11.22872 0.00645
2.44257 -11.22515 0.00683
2.44307 -11.22730 0.00710
2.44358 -11.22001 0.00670
2.44408 -11.21858 0.00667
2.44458 -11.23063 0.00724
2.44509 -11.23667 0.00790
2.44559 -11.22331 0.00924
2.44610 -11.24553 0.01195
2.44660 -11.27409 0.00883
2.44711 -11.26802 0.00888
2.44761 -11.26606 0.00871
2.44812 -11.27232 0.00772
2.44862 -11.26218 0.00689
2.44912 -11.24751 0.00680
2.44963 -11.24406 0.00747
2.45013 -11.25486 0.00966
2.45064 -11.24367 0.00986
2.45114 -11.23644 0.01196
2.45165 -11.24560 0.01031
2.45215 -11.23986 0.00730
2.45266 -11.24240 0.00683
2.45316 -11.23548 0.00707
2.45366 -11.24399 0.00779
2.45417 -11.24381 0.00843
2.45467 -11.25175 0.00942
2.45518 -11.24839 0.00755
2.45568 -11.25359 0.00672
2.45619 -11.26213 0.00669
2.45669 -11.26146 0.00672
2.45720 -11.26894 0.00680
2.45770 -11.28175 0.00676
2.45820 -11.27023 0.00737
2.45871 -11.25525 0.00745
2.45921 -11.24812 0.00743
2.45972 -11.25098 0.00686
2.46022 -11.24927 0.00721
2.46073 -11.24342 0.00661
2.46123 -11.24401 0.00686
2.46173 -11.24353 0.00704
2.46224 -11.22642 0.00897
2.46274 -11.26282 0.01246
2.46325 -11.27237 0.00941
2.46375 -11.24530 0.00785
2.46425 -11.23782 0.00782
2.46476 -11.24540 0.00743
2.46526 -11.25230 0.00696
2.46577 -11.25557 0.00691
2.46627 -11.25768 0.00692
2.46678 -11.24138 0.00683
2.46728 -11.23587 0.00752
2.46778 -11.25553 0.00848
2.46829 -11.25005 0.00771
2.46879 -11.25301 0.00706
2.46930 -11.25041 0.00706
2.46980 -11.24557 0.00688
2.47030 -11.24749 0.00701
2.47081 -11.25256 0.00712
2.47131 -11.23953 0.00790
2.47182 -11.22265 0.01210
2.47232 -11.25283 0.02317
2.47282 -11.27011 0.01894
2.47333 -11.24447 0.01016
2.47383 -11.26324 0.00744
2.47434 -11.26195 0.00717
2.47484 -11.24796 0.00742
2.47534 -11.25295 0.00752
2.47585 -11.26167 0.00730
2.47635 -11.26315 0.00712
2.47686 -11.25538 0.00727
2.47736 -11.24572 0.00775
2.47786 -11.24702 0.00745
2.47837 -11.24982 0.00785
2.47887 -11.26427 0.00798
2.47938 -11.28421 0.00808
2.47988 -11.29442 0.00913
2.48038 -11.29262 0.01094
2.48089 -11.30610 0.01105
2.48139 -11.29600 0.01179
2.48189 -11.28035 0.00961
2.48240 -11.27733 0.00796
2.48290 -11.31229 0.00803
2.48341 -11.30006 0.00917
2.48391 -11.26494 0.01469
2.48441 -11.29463 0.01819
2.48492 -11.25002 0.00977
2.48542 -11.25715 0.00819
2.48592 -11.26816 0.00796
2.48643 -11.27162 0.00901
2.48693 -11.31020 0.01061
2.48744 -11.32560 0.01330
2.48794 -11.28691 0.02164
2.48844 -11.27053 0.01515
2.48895 -11.25134 0.01015
2.48945 -11.26171 0.00980
2.48995 -11.26550 0.00894
2.49046 -11.26222 0.00918
2.49096 -11.26038 0.00908
2.49147 -11.25783 0.00991
2.49197 -11.27545 0.01326
2.49247 -11.26532 0.01198
2.49298 -11.26037 0.00987
2.49348 -11.27367 0.01012
2.49398 -11.25376 0.01173
2.49449 -11.24822 0.02271
2.49499 -11.29286 0.02707
2.49549 -11.25749 0.01262
2.49600 -11.25057 0.00926
2.49650 -11.26188 0.00999
2.49700 -11.27375 0.00908
2.49751 -11.26605 0.00886
2.49801 -11.27341 0.00923
2.49852 -11.27014 0.00907
2.49952 -11.26775 0.00000
2.50052 -11.27563 0.00000
2.50152 -11.27677 0.00000
2.50252 -11.27677 0.00000
2.50352 -11.26905 0.00000
2.50452 -11.27169 0.00000
2.50552 -11.26594 0.00000
2.50652 -11.26520 0.00000
2.50752 -11.27523 0.00000
2.50852 -11.28058 0.00000
2.50952 -11.27973 0.00000
2.51052 -11.28031 0.00000
2.51152 -11.28205 0.00000
2.51252 -11.28047 0.00000
2.51352 -11.28324 0.00000
2.51452 -11.29104 0.00000
2.51552 -11.28012 0.00000
2.51652 -11.27722 0.00000
2.51752 -11.28690 0.00000
2.51852 -11.28794 0.00000
2.51952 -11.28443 0.00000
2.52052 -11.27650 0.00000
2.52152 -11.27553 0.00000
2.52252 -11.27523 0.00000
2.52352 -11.28179 0.00000
2.52452 -11.28313 0.00000
2.52552 -11.27999 0.00000
2.52652 -11.28423 0.00000
2.52752 -11.28707 0.00000
2.52852 -11.28067 0.00000
2.52952 -11.28043 0.00000
2.53052 -11.28316 0.00000
2.53152 -11.28382 0.00000
2.53252 -11.28933 0.00000
2.53352 -11.28631 0.00000
2.53452 -11.27968 0.00000
2.53552 -11.28954 0.00000
2.53652 -11.29673 0.00000
2.53752 -11.30027 0.00000
2.53852 -11.29790 0.00000
2.53952 -11.29652 0.00000
2.54052 -11.30532 0.00000
2.54152 -11.31774 0.00000
2.54252 -11.31125 0.00000
2.54352 -11.29870 0.00000
2.54452 -11.30706 0.00000
2.54552 -11.29545 0.00000
2.54652 -11.30679 0.00000
2.54752 -11.31239 0.00000
2.54852 -11.30799 0.00000
2.54952 -11.30128 0.00000
2.55052 -11.31260 0.00000
2.55152 -11.32593 0.00000
2.55252 -11.32314 0.00000
2.55352 -11.31287 0.00000
2.55452 -11.31963 0.00000
2.55552 -11.32547 0.00000
2.55652 -11.32552 0.00000
2.55752 -11.32174 0.00000
2.55852 -11.30855 0.00000
2.55952 -11.30050 0.00000
2.56052 -11.30794 0.00000
2.56152 -11.30852 0.00000
2.56252 -11.31704 0.00000
2.56352 -11.30999 0.00000
2.56452 -11.31497 0.00000
2.56552 -11.30982 0.00000
2.56652 -11.31357 0.00000
2.56752 -11.32040 0.00000
2.56852 -11.31684 0.00000
2.56952 -11.31137 0.00000
2.57052 -11.31381 0.00000
2.57152 -11.30482 0.00000
2.57252 -11.30814 0.00000
2.57352 -11.30682 0.00000
2.57452 -11.31039 0.00000
2.57552 -11.31507 0.00000
2.57652 -11.31047 0.00000
2.57752 -11.31269 0.00000
2.57852 -11.31014 0.00000
2.57952 -11.30505 0.00000
2.58052 -11.31153 0.00000
2.58152 -11.32711 0.00000
2.58252 -11.32505 0.00000
2.58352 -11.32185 0.00000
2.58452 -11.33473 0.00000
2.58552 -11.35071 0.00000
2.58652 -11.34974 0.00000
2.58752 -11.31650 0.00000
2.58852 -11.31663 0.00000
2.58952 -11.31874 0.00000
2.59052 -11.31889 0.00000
2.59152 -11.31481 0.00000
2.59252 -11.31774 0.00000
2.59352 -11.32116 0.00000
2.59452 -11.32218 0.00000
2.59552 -11.31979 0.00000
2.59652 -11.32273 0.00000
2.59752 -11.31869 0.00000
2.59852 -11.32135 0.00000
2.59952 -11.32710 0.00000
2.60052 -11.32609 0.00000
2.60152 -11.31851 0.00000
2.60252 -11.31574 0.00000
2.60352 -11.32071 0.00000
2.60452 -11.32680 0.00000
2.60552 -11.33047 0.00000
2.60652 -11.32939 0.00000
2.60752 -11.32531 0.00000
2.60852 -11.32408 0.00000
2.60952 -11.33225 0.00000
2.61052 -11.32658 0.00000
2.61152 -11.32752 0.00000
2.61252 -11.33101 0.00000
2.61352 -11.32566 0.00000
2.61452 -11.32652 0.00000
2.61552 -11.32881 0.00000
2.61652 -11.33547 0.00000
2.61752 -11.33735 0.00000
2.61852 -11.34092 0.00000
2.61952 -11.34243 0.00000
2.62052 -11.34023 0.00000
2.62152 -11.33798 0.00000
2.62252 -11.35038 0.00000
2.62352 -11.35528 0.00000
2.62452 -11.35462 0.00000
2.62552 -11.37190 0.00000
2.62652 -11.36178 0.00000
2.62752 -11.34523 0.00000
2.62852 -11.34047 0.00000
2.62952 -11.34301 0.00000
2.63052 -11.34182 0.00000
2.63152 -11.34074 0.00000
2.63252 -11.34002 0.00000
2.63352 -11.34523 0.00000
2.63452 -11.34602 0.00000
2.63552 -11.34363 0.00000
2.63652 -11.34165 0.00000
2.63752 -11.34225 0.00000
2.63852 -11.35024 0.00000
2.63952 -11.38989 0.00000
2.64052 -11.38647 0.00000
2.64152 -11.35581 0.00000
2.64252 -11.36061 0.00000
2.64352 -11.34837 0.00000
2.64452 -11.34868 0.00000
2.64552 -11.35124 0.00000
2.64652 -11.34939 0.00000
2.64752 -11.35190 0.00000
2.64852 -11.35044 0.00000
2.64952 -11.34849 0.00000
2.65052 -11.35352 0.00000
2.65152 -11.35829 0.00000
2.65252 -11.35433 0.00000
2.65352 -11.35079 0.00000
2.65452 -11.38109 0.00000
2.65552 -11.37364 0.00000
2.65652 -11.35564 0.00000
2.65752 -11.35186 0.00000
2.65852 -11.35454 0.00000
2.65952 -11.35836 0.00000
2.66052 -11.35817 0.00000
2.66152 -11.35787 0.00000
2.66252 -11.37033 0.00000
2.66352 -11.36580 0.00000
2.66452 -11.37467 0.00000
2.66552 -11.38242 0.00000
2.66652 -11.37855 0.00000
2.66752 -11.36543 0.00000
2.66852 -11.35829 0.00000
2.66952 -11.36472 0.00000
2.67052 -11.36381 0.00000
2.67152 -11.36259 0.00000
2.67252 -11.36099 0.00000
2.67352 -11.36042 0.00000
2.67452 -11.36382 0.00000
2.67552 -11.37124 0.00000
2.67652 -11.36800 0.00000
2.67752 -11.36441 0.00000
2.67852 -11.36497 0.00000
2.67952 -11.36607 0.00000
2.68052 -11.37023 0.00000
2.68152 -11.36760 0.00000
2.68252 -11.36769 0.00000
2.68352 -11.36848 0.00000
2.68452 -11.36749 0.00000
2.68552 -11.36890 0.00000
2.68652 -11.36547 0.00000
2.68752 -11.37253 0.00000
2.68852 -11.37763 0.00000
2.68952 -11.36937 0.00000
2.69052 -11.37241 0.00000
2.69152 -11.37488 0.00000
2.69252 -11.37607 0.00000
2.69352 -11.37501 0.00000
2.69452 -11.37654 0.00000
2.69552 -11.37968 0.00000
2.69652 -11.38019 0.00000
2.69752 -11.37767 0.00000
2.69852 -11.37896 0.00000
2.69952 -11.38096 0.00000
2.70052 -11.38093 0.00000
2.70152 -11.38180 0.00000
2.70252 -11.37790 0.00000
2.70352 -11.37710 0.00000
2.70452 -11.37720 0.00000
2.70552 -11.38259 0.00000
2.70652 -11.38661 0.00000
2.70752 -11.38986 0.00000
2.70852 -11.38493 0.00000
2.70952 -11.38059 0.00000
2.71052 -11.38298 0.00000
2.71152 -11.39401 0.00000
2.71252 -11.38855 0.00000
2.71352 -11.38274 0.00000
2.71452 -11.38289 0.00000
2.71552 -11.38617 0.00000
2.71652 -11.38862 0.00000
2.71752 -11.38906 0.00000
2.71852 -11.38680 0.00000
2.71952 -11.39364 0.00000
2.72052 -11.39051 0.00000
2.72152 -11.38922 0.00000
2.72252 -11.39254 0.00000
2.72352 -11.39389 0.00000
2.72452 -11.39504 0.00000
2.72552 -11.39243 0.00000
2.72652 -11.39685 0.00000
2.72752 -11.39983 0.00000
2.72852 -11.39288 0.00000
2.72952 -11.39334 0.00000
2.73052 -11.39483 0.00000
2.73152 -11.39561 0.00000
2.73252 -11.39551 0.00000
2.73352 -11.40150 0.00000
2.73452 -11.40130 0.00000
2.73552 -11.39751 0.00000
2.73652 -11.39678 0.00000
2.73752 -11.39897 0.00000
2.73852 -11.40800 0.00000
2.73952 -11.41269 0.00000
2.74052 -11.40265 0.00000
2.74152 -11.39803 0.00000
2.74252 -11.39865 0.00000
2.74352 -11.40245 0.00000
2.74452 -11.40348 0.00000
2.74552 -11.40251 0.00000
2.74652 -11.40055 0.00000
2.74752 -11.40436 0.00000
2.74852 -11.40775 0.00000
2.74952 -11.40830 0.00000
2.75052 -11.40457 0.00000
2.75152 -11.40472 0.00000
2.75252 -11.40496 0.00000
2.75352 -11.40625 0.00000
2.75452 -11.41000 0.00000
2.75552 -11.41116 0.00000
2.75652 -11.41574 0.00000
2.75752 -11.41523 0.00000
2.75852 -11.41223 0.00000
2.75952 -11.41441 0.00000
2.76052 -11.41343 0.00000
2.76152 -11.41242 0.00000
2.76252 -11.41609 0.00000
2.76352 -11.41179 0.00000
2.76452 -11.41105 0.00000
2.76552 -11.41584 0.00000
2.76652 -11.41685 0.00000
2.76752 -11.41631 0.00000
2.76852 -11.41568 0.00000
2.76952 -11.42144 0.00000
2.77052 -11.42084 0.00000
2.77152 -11.42014 0.00000
2.77252 -11.42315 0.00000
2.77352 -11.42362 0.00000
2.77452 -11.42087 0.00000
2.77552 -11.42512 0.00000
2.77652 -11.42543 0.00000
2.77752 -11.42299 0.00000
2.77852 -11.42002 0.00000
2.77952 -11.42023 0.00000
2.78052 -11.42028 0.00000
2.78152 -11.42791 0.00000
2.78252 -11.43210 0.00000
2.78352 -11.42645 0.00000
2.78452 -11.42348 0.00000
2.78552 -11.42412 0.00000
2.78652 -11.42464 0.00000
2.78752 -11.42717 0.00000
2.78852 -11.42610 0.00000
2.78952 -11.42566 0.00000
2.79052 -11.42611 0.00000
2.79152 -11.42710 0.00000
2.79252 -11.42740 0.00000
2.79352 -11.42909 0.00000
2.79452 -11.42796 0.00000
2.79552 -11.42881 0.00000
2.79652 -11.43014 0.00000
2.79752 -11.43000 0.00000
2.79852 -11.43120 0.00000
2.79952 -11.43163 0.00000
2.80052 -11.43407 0.00000
2.80152 -11.43523 0.00000
2.80252 -11.43428 0.00000
2.80352 -11.43328 0.00000
2.80452 -11.43446 0.00000
2.80552 -11.43362 0.00000
2.80652 -11.43843 0.00000
2.80752 -11.43796 0.00000
2.80852 -11.43451 0.00000
2.80952 -11.43589 0.00000
2.81052 -11.43734 0.00000
2.81152 -11.43940 0.00000
2.81252 -11.43902 0.00000
2.81352 -11.44068 0.00000
2.81452 -11.44191 0.00000
2.81552 -11.44189 0.00000
2.81652 -11.44250 0.00000
2.81752 -11.44070 0.00000
2.81852 -11.44204 0.00000
2.81952 -11.44391 0.00000
2.82052 -11.44442 0.00000
2.82152 -11.44425 0.00000
2.82252 -11.44443 0.00000
2.82352 -11.44447 0.00000
2.82452 -11.44818 0.00000
2.82552 -11.45155 0.00000
2.82652 -11.45113 0.00000
2.82752 -11.44710 0.00000
2.82852 -11.44803 0.00000
2.82952 -11.44938 0.00000
2.83052 -11.45073 0.00000
2.83152 -11.44922 0.00000
2.83252 -11.45184 0.00000
2.83352 -11.45321 0.00000
2.83452 -11.45108 0.00000
2.83552 -11.45126 0.00000
2.83652 -11.45184 0.00000
2.83752 -11.45157 0.00000
2.83852 -11.45243 0.00000
2.83952 -11.45492 0.00000
2.84052 -11.46624 0.00000
2.84152 -11.45926 0.00000
2.84252 -11.45661 0.00000
2.84352 -11.45858 0.00000
2.84452 -11.46054 0.00000
2.84552 -11.45926 0.00000
2.84652 -11.45779 0.00000
2.84752 -11.45778 0.00000
2.84852 -11.45632 0.00000
2.84952 -11.45751 0.00000
2.85052 -11.46083 0.00000
2.85152 -11.46333 0.00000
2.85252 -11.46332 0.00000
2.85352 -11.46800 0.00000
2.85452 -11.47315 0.00000
2.85552 -11.46654 0.00000
2.85652 -11.46371 0.00000
2.85752 -11.46296 0.00000
2.85852 -11.46396 0.00000
2.85952 -11.46826 0.00000
2.86052 -11.46945 0.00000
2.86152 -11.46780 0.00000
2.86252 -11.47142 0.00000
2.86352 -11.46820 0.00000
2.86452 -11.46621 0.00000
2.86552 -11.46686 0.00000
2.86652 -11.46908 0.00000
2.86752 -11.47065 0.00000
2.86852 -11.47208 0.00000
2.86952 -11.47600 0.00000
2.87052 -11.48299 0.00000
2.87152 -11.48047 0.00000
2.87252 -11.47959 0.00000
2.87352 -11.47786 0.00000
2.87452 -11.47803 0.00000
2.87552 -11.47874 0.00000
2.87652 -11.47459 0.00000
2.87752 -11.47436 0.00000
2.87852 -11.47575 0.00000
2.87952 -11.47659 0.00000
2.88052 -11.47669 0.00000
2.88152 -11.47748 0.00000
2.88252 -11.47832 0.00000
2.88352 -11.47913 0.00000
2.88452 -11.48019 0.00000
2.88552 -11.48472 0.00000
2.88652 -11.48377 0.00000
2.88752 -11.49227 0.00000
2.88852 -11.48792 0.00000
2.88952 -11.48202 0.00000
2.89052 -11.48102 0.00000
2.89152 -11.48143 0.00000
2.89252 -11.48194 0.00000
2.89352 -11.48322 0.00000
2.89452 -11.48453 0.00000
2.89552 -11.48459 0.00000
2.89652 -11.48616 0.00000
2.89752 -11.48800 0.00000
2.89852 -11.48808 0.00000
2.89952 -11.48639 0.00000
2.90052 -11.48883 0.00000
2.90152 -11.49029 0.00000
2.90252 -11.49179 0.00000
2.90352 -11.49255 0.00000
2.90452 -11.49306 0.00000
2.90552 -11.49573 0.00000
2.90652 -11.49686 0.00000
2.90752 -11.49220 0.00000
2.90852 -11.49327 0.00000
2.90952 -11.49263 0.00000
2.91052 -11.49257 0.00000
2.91152 -11.49218 0.00000
2.91252 -11.49344 0.00000
2.91352 -11.49440 0.00000
2.91452 -11.49482 0.00000
2.91552 -11.49736 0.00000
2.91652 -11.49749 0.00000
2.91752 -11.49643 0.00000
2.91852 -11.49626 0.00000
2.91952 -11.49665 0.00000
2.92052 -11.49861 0.00000
2.92152 -11.50045 0.00000
2.92252 -11.50783 0.00000
2.92352 -11.51036 0.00000
2.92452 -11.50782 0.00000
2.92552 -11.50941 0.00000
2.92652 -11.51196 0.00000
2.92752 -11.50355 0.00000
2.92852 -11.51291 0.00000
2.92952 -11.51019 0.00000
2.93052 -11.50373 0.00000
2.93152 -11.50441 0.00000
2.93252 -11.50594 0.00000
2.93352 -11.50761 0.00000
2.93452 -11.51028 0.00000
2.93552 -11.50859 0.00000
2.93652 -11.50872 0.00000
2.93752 -11.51117 0.00000
2.93852 -11.51689 0.00000
2.93952 -11.51083 0.00000
2.94052 -11.50976 0.00000
2.94152 -11.50905 0.00000
2.94252 -11.51055 0.00000
2.94352 -11.51582 0.00000
2.94452 -11.51282 0.00000
2.94552 -11.51317 0.00000
2.94652 -11.51926 0.00000
2.94752 -11.52128 0.00000
2.94934 -11.51871 0.03148
2.94992 -11.52977 0.03125
2.95049 -11.54030 0.02991
2.95107 -11.52902 0.03102
2.95164 -11.50996 0.03254
2.95221 -11.49066 0.03544
2.95279 -11.49358 0.04229
2.95336 -11.49736 0.07334
2.95393 -11.48674 0.08803
2.95451 -11.48281 0.08179
2.95508 -11.50135 0.06202
2.95566 -11.51769 0.04861
2.95623 -11.52920 0.03981
2.95680 -11.51002 0.03292
2.95738 -11.52044 0.03331
2.95795 -11.50771 0.04210
2.95853 -11.51496 0.03937
2.95910 -11.51274 0.03947
2.95967 -11.49762 0.04149
2.96025 -11.52441 0.03776
2.96082 -11.51067 0.03927
2.96140 -11.49972 0.03713
2.96143 -11.53401 0.02612
2.96211 -11.53060 0.02860
2.96279 -11.52774 0.03229
2.96347 -11.52520 0.03230
2.96415 -11.51901 0.02593
2.96483 -11.54044 0.02406
2.96551 -11.54044 0.02450
2.96619 -11.53332 0.02929
2.96687 -11.54542 0.03200
2.96755 -11.52188 0.03694
2.96822 -11.56749 0.04184
2.96890 -11.53025 0.04573
2.96958 -11.52918 0.05487
2.97026 -11.50949 0.05927
2.97094 -11.52170 0.10003
2.97162 -11.51547 0.09792
2.97230 -11.53585 0.07676
2.97298 -11.50047 0.04590
2.97365 -11.50584 0.04676
2.97433 -11.53391 0.06711
2.97501 -11.50646 0.04571
2.97569 -11.50601 0.04072
2.97637 -11.53679 0.04898
2.97705 -11.53508 0.03380
2.97773 -11.52358 0.03037
2.97840 -11.53055 0.03975
2.97908 -11.52738 0.04862
2.97976 -11.56043 0.04559
2.98044 -11.52950 0.04406
2.98112 -11.52273 0.03693
2.98180 -11.53382 0.04073
2.98248 -11.53600 0.02883
2.98315 -11.54106 0.02544
2.98383 -11.52081 0.03125
2.98451 -11.53724 0.02771
2.98519 -11.53147 0.02727
2.98587 -11.53837 0.02679
2.98655 -11.54004 0.02662
2.98722 -11.54322 0.02433
2.98790 -11.53976 0.02497
2.98858 -11.55041 0.02738
2.98926 -11.55553 0.02463
2.98994 -11.53530 0.02401
2.99061 -11.51710 0.02567
2.99129 -11.54868 0.02556
2.99197 -11.57384 0.02697
2.99265 -11.55674 0.02825
2.99333 -11.55963 0.02731
2.99400 -11.55126 0.02862
2.99468 -11.55619 0.02613
2.99536 -11.54985 0.02532
2.99604 -11.54537 0.02911
2.99672 -11.56480 0.04555
2.99739 -11.54651 0.03658
2.99807 -11.52383 0.03052
2.99875 -11.55219 0.03640
2.99943 -11.55653 0.02828
3.00010 -11.56002 0.02407
3.00078 -11.55933 0.02394
3.00146 -11.55072 0.02326
3.00214 -11.54232 0.02329
3.00281 -11.54877 0.02579
3.00349 -11.56305 0.02798
3.00417 -11.55421 0.02641
3.00485 -11.55023 0.03416
3.00552 -11.55668 0.04967
3.00620 -11.55429 0.05085
3.00688 -11.55512 0.03266
3.00756 -11.56400 0.03283
3.00823 -11.56787 0.03383
3.00891 -11.54381 0.03474
3.00959 -11.58691 0.02873
3.01027 -11.56282 0.02351
3.01094 -11.56842 0.02260
3.01162 -11.56462 0.02334
3.01230 -11.56831 0.02242
3.01298 -11.57247 0.02503
3.01365 -11.55878 0.02814
3.01433 -11.56090 0.02793
3.01501 -11.56970 0.02481
3.01568 -11.56635 0.02272
3.01636 -11.56474 0.02294
3.01704 -11.56199 0.02546
3.01772 -11.54161 0.04112
3.01839 -11.54101 0.05917
3.01907 -11.53063 0.03996
3.01975 -11.56199 0.02977
3.02042 -11.54673 0.03289
3.02110 -11.55336 0.03338
3.02178 -11.56850 0.04731
3.02245 -11.57868 0.09058
3.02313 -11.54874 0.04261
3.02381 -11.53744 0.02520
3.02448 -11.55656 0.02220
3.02516 -11.56627 0.02148
3.02584 -11.57140 0.02137
3.02652 -11.56116 0.02372
3.02719 -11.58066 0.02786
3.02787 -11.58102 0.02539
3.02855 -11.58203 0.02040
3.02922 -11.56177 0.02295
3.02990 -11.57128 0.02613
3.03058 -11.56965 0.02469
3.03125 -11.55983 0.02426
3.03193 -11.57729 0.03355
3.03260 -11.59196 0.05152
3.03328 -11.59379 0.03329
3.03396 -11.57628 0.02451
3.03463 -11.57301 0.02401
3.03531 -11.57207 0.02957
3.03599 -11.56815 0.03788
3.03666 -11.55924 0.05595
3.03734 -11.57731 0.07248
3.03802 -11.55665 0.05304
3.03869 -11.57520 0.03619
3.03937 -11.57685 0.02702
3.04004 -11.57574 0.03314
3.04072 -11.56324 0.05366
3.04140 -11.57586 0.03243
3.04207 -11.57208 0.02300
3.04275 -11.58096 0.02270
3.04343 -11.57679 0.02280
3.04410 -11.57127 0.02396
3.04478 -11.57476 0.02933
3.04545 -11.58909 0.03491
3.04613 -11.59464 0.03160
3.04681 -11.57902 0.02267
3.04748 -11.56103 0.02353
3.04816 -11.55778 0.03246
3.04883 -11.59730 0.03983
3.04951 -11.57707 0.03250
3.05019 -11.57350 0.02657
3.05086 -11.57251 0.02516
3.05154 -11.55867 0.04007
3.05221 -11.59245 0.06337
3.05289 -11.56591 0.03854
3.05357 -11.55820 0.03633
3.05424 -11.57593 0.06183
3.05492 -11.59821 0.07406
3.05559 -11.54961 0.03618
3.05627 -11.57748 0.03211
3.05694 -11.58198 0.03123
3.05762 -11.58280 0.02897
3.05830 -11.57094 0.02227
3.05897 -11.58524 0.01916
3.05965 -11.57644 0.01958
3.06032 -11.57032 0.02021
3.06100 -11.56642 0.02348
3.06167 -11.57075 0.02750
3.06235 -11.57789 0.03120
3.06302 -11.59260 0.02983
3.06370 -11.57651 0.02421
3.06438 -11.58737 0.02609
3.06505 -11.59395 0.02197
3.06573 -11.58004 0.02065
3.06640 -11.58214 0.02439
3.06708 -11.59426 0.03354
3.06775 -11.59411 0.02426
3.06843 -11.57170 0.02117
3.06910 -11.56579 0.02501
3.06978 -11.57589 0.03595
3.07045 -11.60045 0.03395
3.07113 -11.59091 0.02412
3.07180 -11.57127 0.02480
3.07248 -11.56861 0.03638
3.07315 -11.60774 0.04595
3.07383 -11.56801 0.02623
3.07451 -11.58506 0.01949
3.07518 -11.58285 0.01991
3.07586 -11.59713 0.01862
3.07653 -11.59427 0.01832
3.07721 -11.59745 0.01868
3.07788 -11.59215 0.01917
3.07856 -11.58659 0.01893
3.07923 -11.58465 0.02118
3.07991 -11.59051 0.02162
3.08058 -11.56717 0.02904
3.08126 -11.55610 0.06034
3.08193 -11.61299 0.08103
3.08261 -11.57120 0.03301
3.08328 -11.58480 0.02379
3.08395 -11.58177 0.02356
3.08463 -11.60802 0.02344
3.08530 -11.59018 0.02431
3.08598 -11.58304 0.03010
3.08665 -11.61877 0.02792
3.08733 -11.60487 0.02011
3.08800 -11.60168 0.02019
3.08868 -11.60631 0.02346
3.08935 -11.59549 0.03560
3.09003 -11.61065 0.03238
3.09070 -11.58302 0.02107
3.09138 -11.59881 0.02002
3.09205 -11.60688 0.02085
3.09273 -11.60399 0.03107
3.09340 -11.58941 0.04514
3.09408 -11.59445 0.02821
3.09475 -11.58325 0.02381
3.09542 -11.58360 0.03260
3.09610 -11.58384 0.04568
3.09677 -11.59085 0.02781
3.09745 -11.58273 0.02359
3.09812 -11.57398 0.03565
3.09880 -11.60446 0.03259
3.09947 -11.59026 0.02360
3.10015 -11.61129 0.02087
3.10082 -11.61554 0.01811
3.10149 -11.61058 0.01757
3.10217 -11.60949 0.01871
3.10284 -11.59254 0.02198
3.10352 -11.60570 0.03010
3.10419 -11.60792 0.02798
3.10487 -11.58225 0.03521
3.10554 -11.55286 0.06542
3.10621 -11.60591 0.06254
3.10689 -11.58944 0.03008
3.10756 -11.59058 0.02078
3.10824 -11.59962 0.02216
3.10891 -11.59296 0.03064
3.10958 -11.59270 0.02540
3.11026 -11.58880 0.02708
3.11093 -11.60580 0.05031
3.11161 -11.62418 0.05064
3.11228 -11.57905 0.02482
3.11295 -11.61279 0.01876
3.11363 -11.61006 0.01926
3.11430 -11.61173 0.02221
3.11498 -11.59615 0.03631
3.11565 -11.67309 0.04701
3.11632 -11.64403 0.02546
3.11700 -11.62843 0.01858
3.11767 -11.63609 0.01704
3.11835 -11.61915 0.01736
3.11902 -11.61977 0.01663
3.11969 -11.63518 0.01577
3.12037 -11.62839 0.01609
3.12104 -11.61897 0.01699
3.12172 -11.61196 0.01761
3.12239 -11.62733 0.01650
3.12306 -11.62063 0.01701
3.12374 -11.61255 0.01826
3.12441 -11.60903 0.02232
3.12508 -11.62533 0.03025
3.12576 -11.61675 0.02729
3.12643 -11.58872 0.03380
3.12710 -11.64606 0.05444
3.12778 -11.61268 0.04134
3.12845 -11.61209 0.03838
3.12913 -11.63985 0.02999
3.12980 -11.61853 0.01898
3.13047 -11.62628 0.01696
3.13115 -11.62785 0.01629
3.13182 -11.63178 0.01640
3.13249 -11.62822 0.01690
3.13317 -11.62818 0.01725
3.13384 -11.62712 0.01622
3.13451 -11.62831 0.01604
3.13519 -11.63105 0.01580
3.13586 -11.62376 0.01631
3.13653 -11.62136 0.01599
3.13721 -11.62223 0.01630
3.13788 -11.62221 0.01665
3.13855 -11.61860 0.02068
3.13923 -11.58772 0.04019
3.13990 -11.62452 0.05095
3.14057 -11.60708 0.02288
3.14125 -11.61129 0.01895
3.14192 -11.62639 0.01926
3.14259 -11.62047 0.01901
3.14327 -11.63139 0.01643
3.14394 -11.62700 0.01734
3.14461 -11.61621 0.01928
3.14529 -11.62496 0.02322
3.14596 -11.61525 0.04091
3.14663 -11.65180 0.06148
3.14731 -11.60244 0.02927
3.14798 -11.61531 0.01854
3.14865 -11.62155 0.01779
3.14932 -11.63411 0.01864
3.15000 -11.64014 0.01839
3.15067 -11.63491 0.01640
3.15134 -11.63925 0.01614
3.15202 -11.65605 0.01592
3.15269 -11.65082 0.01611
3.15336 -11.63841 0.01761
3.15404 -11.64051 0.02044
3.15471 -11.63100 0.02518
3.15538 -11.64033 0.02155
3.15605 -11.62898 0.01908
3.15673 -11.64154 0.02073
3.15740 -11.63619 0.01875
3.15807 -11.63826 0.01804
3.15875 -11.64247 0.01743
3.15942 -11.64083 0.01606
3.16009 -11.63736 0.01709
3.16076 -11.64131 0.01700
3.16144 -11.63489 0.01611
3.16211 -11.64632 0.01493
3.16278 -11.64561 0.01513
3.16346 -11.64574 0.01480
3.16413 -11.63395 0.01562
3.16480 -11.64099 0.01514
3.16547 -11.65427 0.01515
3.16615 -11.64435 0.01619
3.16682 -11.64571 0.01839
3.16749 -11.64677 0.01651
3.16816 -11.64190 0.01534
3.16884 -11.63928 0.01531
3.16951 -11.64723 0.01527
3.17018 -11.65350 0.01504
3.17085 -11.65577 0.01621
3.17153 -11.63866 0.01880
3.17220 -11.64346 0.01940
3.17287 -11.63633 0.01984
3.17354 -11.65146 0.01856
3.17422 -11.64171 0.01629
3.17489 -11.64699 0.01757
3.17556 -11.63223 0.02226
3.17623 -11.65150 0.01801
3.17691 -11.63982 0.01542
3.17758 -11.65524 0.01491
3.17825 -11.64357 0.01559
3.17892 -11.64910 0.01561
3.17960 -11.64783 0.01581
3.18027 -11.64819 0.01595
3.18094 -11.65041 0.01608
3.18161 -11.64649 0.02186
3.18229 -11.66935 0.01985
3.18296 -11.64334 0.01657
3.18363 -11.64526 0.01821
3.18430 -11.66382 0.02529
3.18497 -11.66871 0.02102
3.18565 -11.64952 0.01609
3.18632 -11.65574 0.01517
3.18699 -11.64946 0.01560
3.18766 -11.65866 0.01524
3.18834 -11.65538 0.01572
3.18901 -11.66473 0.01512
3.18968 -11.66041 0.01608
3.19035 -11.65673 0.01853
3.19102 -11.63511 0.03029
3.19170 -11.64959 0.05829
3.19237 -11.63122 0.04099
3.19304 -11.64003 0.03064
3.19371 -11.65694 0.02824
3.19438 -11.64461 0.01774
3.19506 -11.65169 0.01609
3.19573 -11.65617 0.01622
3.19640 -11.65051 0.01897
3.19707 -11.63812 0.02251
3.19774 -11.62013 0.03729
3.19842 -11.65634 0.05995
3.19909 -11.61550 0.04703
3.19976 -11.62810 0.02955
3.20043 -11.64196 0.02108
3.20110 -11.64298 0.02089
3.20178 -11.61600 0.04177
3.20245 -11.65608 0.09583
3.20312 -11.65533 0.04748
3.20379 -11.61721 0.02547
3.20446 -11.63293 0.01984
3.20514 -11.64054 0.02217
3.20581 -11.64159 0.04299
3.20648 -11.64313 0.07877
3.20715 -11.65106 0.03977
3.20782 -11.65008 0.02406
3.20849 -11.62776 0.03251
3.20917 -11.65151 0.06063
3.20984 -11.67770 0.05004
3.21051 -11.65844 0.04291
3.21118 -11.64920 0.05744
3.21185 -11.64345 0.06006
3.21252 -11.64142 0.04314
3.21320 -11.67458 0.03680
3.21387 -11.64132 0.02353
3.21454 -11.65284 0.02307
3.21521 -11.66599 0.03532
3.21588 -11.67201 0.03159
3.21655 -11.66899 0.02284
3.21723 -11.66997 0.02426
3.21790 -11.69672 0.02913
3.21857 -11.68666 0.02529
3.21924 -11.66008 0.01918
3.21991 -11.66543 0.01906
3.22058 -11.64951 0.02801
3.22126 -11.65291 0.04988
3.22193 -11.64202 0.04089
3.22260 -11.64450 0.05446
3.22327 -11.69513 0.04777
3.22394 -11.64582 0.04672
3.22461 -11.69414 0.06236
3.22528 -11.65561 0.04562
3.22596 -11.67919 0.04864
3.22663 -11.69641 0.03128
3.22730 -11.66929 0.01912
3.22797 -11.67493 0.01853
3.22864 -11.66571 0.02564
3.22931 -11.65977 0.04606
3.22998 -11.67088 0.10470
3.23065 -11.69911 0.14986
3.23133 -11.63861 0.05952
3.23200 -11.66175 0.03504
3.23267 -11.69125 0.02444
3.23334 -11.68303 0.01720
3.23401 -11.67816 0.01627
3.23468 -11.68190 0.01568
3.23535 -11.68353 0.01567
3.23603 -11.67273 0.01655
3.23670 -11.67835 0.01656
3.23737 -11.69427 0.01517
3.23804 -11.68314 0.01660
3.23871 -11.67667 0.02087
3.23938 -11.68367 0.02832
3.24005 -11.68437 0.03968
3.24072 -11.71558 0.04102
3.24139 -11.66499 0.02131
3.24207 -11.67054 0.01741
3.24274 -11.68084 0.01785
3.24341 -11.68215 0.02299
3.24408 -11.69140 0.03279
3.24475 -11.68307 0.03331
3.24542 -11.65307 0.04050
3.24609 -11.64704 0.03086
3.24676 -11.64749 0.04665
3.24744 -11.68789 0.04760
3.24811 -11.64506 0.03149
3.24878 -11.65763 0.04263
3.24945 -11.67508 0.04746
3.25012 -11.66926 0.05206
3.25079 -11.70069 0.02817
3.25146 -11.67273 0.01841
3.25213 -11.69120 0.01586
3.25280 -11.69634 0.01588
3.25347 -11.69472 0.01629
3.25415 -11.69611 0.01621
3.25482 -11.69368 0.01564
3.25549 -11.69862 0.01562
3.25616 -11.69297 0.01603
3.25683 -11.68533 0.01655
3.25750 -11.69620 0.01649
3.25817 -11.69089 0.01743
3.25884 -11.69390 0.01926
3.25951 -11.66704 0.03263
3.26018 -11.65347 0.07965
3.26085 -11.69670 0.07749
3.26152 -11.69043 0.03496
3.26220 -11.68404 0.03000
3.26287 -11.66390 0.04901
3.26354 -11.73172 0.04501
3.26421 -11.68385 0.02321
3.26488 -11.68203 0.01837
3.26555 -11.69563 0.01678
3.26622 -11.70845 0.01718
3.26689 -11.69893 0.01877
3.26756 -11.70425 0.02459
3.26823 -11.70931 0.02958
3.26890 -11.69397 0.02142
3.26957 -11.67805 0.02692
3.27025 -11.67106 0.05658
3.27092 -11.71136 0.07281
3.27159 -11.64484 0.08372
3.27226 -11.70359 0.05600
3.27293 -11.67577 0.02935
3.27360 -11.69091 0.01934
3.27427 -11.70114 0.01775
3.27494 -11.70554 0.01794
3.27561 -11.70764 0.01717
3.27628 -11.72452 0.01684
3.27695 -11.71441 0.01754
3.27762 -11.71001 0.01790
3.27829 -11.70895 0.01905
3.27896 -11.69286 0.02499
3.27963 -11.70539 0.05429
3.28030 -11.76494 0.08864
3.28098 -11.70055 0.03471
3.28165 -11.70296 0.01856
3.28232 -11.71354 0.01665
3.28299 -11.71085 0.01633
3.28366 -11.71270 0.01608
3.28433 -11.71704 0.01583
3.28500 -11.71352 0.01667
3.28567 -11.71744 0.01642
3.28634 -11.70636 0.01694
3.28701 -11.71127 0.01642
3.28768 -11.71418 0.01623
3.28835 -11.72836 0.01572
3.28902 -11.72406 0.01638
3.28969 -11.71836 0.01714
3.29036 -11.72298 0.02033
3.29103 -11.74031 0.02628
3.29170 -11.73193 0.02130
3.29237 -11.72620 0.01832
3.29304 -11.71978 0.02075
3.29372 -11.71895 0.02756
3.29439 -11.74048 0.02933
3.29506 -11.71270 0.03470
3.29573 -11.73036 0.04865
3.29640 -11.71956 0.02887
3.29707 -11.71462 0.02606
3.29774 -11.69501 0.04369
3.29841 -11.67646 0.09305
3.29908 -11.70136 0.08176
3.29975 -11.73518 0.04948
3.30042 -11.70713 0.02905
3.30109 -11.70117 0.02727
3.30176 -11.72914 0.02870
3.30243 -11.72223 0.02054
3.30310 -11.71576 0.01861
3.30377 -11.72364 0.02011
3.30444 -11.70173 0.03032
3.30511 -11.73102 0.03664
3.30578 -11.71477 0.02284
3.30645 -11.72509 0.01839
3.30712 -11.72616 0.01821
3.30779 -11.72557 0.02078
3.30846 -11.71942 0.02833
3.30913 -11.73143 0.02744
3.30980 -11.71374 0.02986
3.31047 -11.71315 0.02652
3.31114 -11.71567 0.02816
3.31181 -11.71820 0.02983
3.31248 -11.72075 0.03152
3.31315 -11.72332 0.03323
3.31382 -11.72590 0.03495
3.31449 -11.72849 0.03670
3.31516 -11.73110 0.03847
3.31583 -11.73373 0.04026
3.31650 -11.73637 0.04208
3.31717 -11.73903 0.04391
3.31785 -11.74170 0.04577
3.31852 -11.74439 0.04765
3.31919 -11.74710 0.04955
3.31986 -11.74982 0.05148
3.32053 -11.75256 0.05344
3.32120 -11.75024 0.05093
3.32187 -11.78225 0.05690
3.32254 -11.74784 0.04030
3.32321 -11.70381 0.03585
3.32388 -11.73696 0.03030
3.32455 -11.72267 0.02805
3.32522 -11.72554 0.02707
3.32589 -11.73582 0.02301
3.32656 -11.72746 0.02326
3.32723 -11.72752 0.02753
3.32790 -11.73140 0.03426
3.32857 -11.71853 0.03909
3.32924 -11.74001 0.03588
3.32991 -11.72865 0.02283
3.33058 -11.73675 0.01800
3.33125 -11.73918 0.01751
3.33192 -11.74892 0.01735
3.33259 -11.74631 0.01745
3.33326 -11.72774 0.01901
3.33393 -11.72826 0.02484
3.33460 -11.74846 0.02750
3.33527 -11.73798 0.01974
3.33594 -11.74704 0.01797
3.33661 -11.73137 0.01825
3.33728 -11.73223 0.01876
3.33795 -11.73447 0.02113
3.33862 -11.75063 0.02376
3.33929 -11.74064 0.02869
3.33996 -11.73357 0.03120
3.34063 -11.72776 0.02442
3.34130 -11.73819 0.02339
3.34197 -11.75513 0.02555
3.34264 -11.74562 0.02285
3.34331 -11.73621 0.01904
3.34398 -11.74586 0.01923
3.34465 -11.72927 0.02425
3.34532 -11.77083 0.04136
3.34599 -11.80833 0.04766
3.34666 -11.72755 0.03581
3.34733 -11.73877 0.03103
3.34800 -11.72441 0.02187
3.34867 -11.72633 0.01893
3.34934 -11.73868 0.01850
3.35001 -11.74099 0.01947
3.35068 -11.73921 0.02377
3.35135 -11.73779 0.02255
3.35202 -11.73998 0.01942
3.35269 -11.75474 0.01945
3.35336 -11.75892 0.02014
3.35403 -11.75490 0.02277
3.35469 -11.75244 0.02676
3.35536 -11.74053 0.03000
3.35603 -11.72001 0.03320
3.35670 -11.75300 0.05440
3.35737 -11.76097 0.06099
3.35804 -11.73865 0.03429
3.35871 -11.72976 0.02333
3.35938 -11.73168 0.02052
3.36005 -11.74326 0.02039
3.36072 -11.73216 0.02467
3.36139 -11.74388 0.02853
3.36206 -11.72989 0.02526
3.36273 -11.72626 0.02958
3.36340 -11.74202 0.03219
3.36407 -11.74363 0.02284
3.36474 -11.74981 0.02011
3.36541 -11.74987 0.02155
3.36608 -11.74432 0.02132
3.36675 -11.75595 0.02115
3.36742 -11.73542 0.02710
3.36809 -11.70666 0.05198
3.36876 -11.77325 0.05771
3.36943 -11.74201 0.02892
3.37010 -11.76033 0.02183
3.37077 -11.77113 0.02432
3.37144 -11.77154 0.02932
3.37211 -11.77969 0.02391
3.37278 -11.77588 0.02040
3.37345 -11.77880 0.02005
3.37412 -11.76386 0.02029
3.37479 -11.76636 0.01964
3.37546 -11.75495 0.02081
3.37613 -11.75388 0.02503
3.37680 -11.76452 0.02631
3.37747 -11.76724 0.02182
3.37814 -11.75674 0.02162
3.37881 -11.76445 0.02335
3.37948 -11.73944 0.04097
3.38015 -11.78897 0.08314
3.38082 -11.77811 0.04570
3.38149 -11.74328 0.02801
3.38216 -11.75975 0.02506
3.38283 -11.76023 0.02617
3.38350 -11.76743 0.02446
3.38417 -11.76726 0.02408
3.38483 -11.74754 0.02837
3.38550 -11.74866 0.02809
3.38617 -11.76726 0.02410
3.38684 -11.75945 0.02196
3.38751 -11.75828 0.02126
3.38818 -11.75489 0.02185
3.38885 -11.76397 0.02133
3.38952 -11.76215 0.02217
3.39019 -11.75929 0.02342
3.39086 -11.74660 0.03148
3.39153 -11.75371 0.06129
3.39220 -11.77803 0.09129
3.39287 -11.73744 0.03606
3.39354 -11.75068 0.02505
3.39421 -11.75516 0.02660
3.39488 -11.76644 0.02388
3.39555 -11.77808 0.02113
3.39622 -11.78014 0.02183
3.39689 -11.79153 0.02243
3.39756 -11.81721 0.02280
3.39823 -11.80930 0.02140
3.39890 -11.79095 0.02165
3.39957 -11.77961 0.02205
3.40024 -11.77450 0.02222
3.40091 -11.78508 0.02183
3.40158 -11.78711 0.02323
3.40225 -11.78830 0.02448
3.40292 -11.77900 0.03396
3.40359 -11.76592 0.06652
3.40426 -11.78248 0.07550
3.40492 -11.76629 0.03870
3.40559 -11.77145 0.02818
3.40626 -11.78592 0.02874
3.40693 -11.79143 0.03193
3.40760 -11.78199 0.02676
3.40827 -11.79823 0.02808
3.40894 -11.79106 0.03248
3.40961 -11.78866 0.02833
3.41028 -11.76828 0.02804
3.41095 -11.77084 0.02654
3.41162 -11.78047 0.02400
3.41229 -11.77137 0.02637
3.41296 -11.76645 0.02734
3.41363 -11.77939 0.02511
3.41430 -11.76690 0.02749
3.41497 -11.75130 0.03753
3.41564 -11.78749 0.05659
3.41631 -11.82278 0.07665
3.41698 -11.78515 0.04426
3.41765 -11.76978 0.02780
3.41832 -11.78322 0.02536
3.41899 -11.77416 0.02550
3.41966 -11.75958 0.02640
3.42033 -11.78034 0.02544
3.42100 -11.78601 0.02504
3.42167 -11.78473 0.02588
3.42234 -11.77398 0.02660
3.42301 -11.77785 0.02661
3.42367 -11.78348 0.02645
3.42434 -11.77452 0.02736
3.42501 -11.78656 0.02797
3.42568 -11.78541 0.03143
3.42635 -11.77637 0.03255
3.42702 -11.75236 0.03988
3.42769 -11.80098 0.04708
3.42836 -11.76254 0.07041
3.42903 -11.79567 0.04885
3.42970 -11.76192 0.03238
3.43037 -11.78207 0.02715
3.43104 -11.78328 0.02798
3.43171 -11.77912 0.02695
3.43238 -11.78594 0.02650
3.43305 -11.77364 0.02712
3.43372 -11.76835 0.02859
3.43439 -11.77862 0.02784
3.43506 -11.78983 0.02718
3.43573 -11.77887 0.02797
3.43640 -11.79042 0.02783
3.43707 -11.77389 0.02815
3.43774 -11.77767 0.02792
3.43841 -11.79159 0.02721
3.43908 -11.77588 0.03149
3.43975 -11.79262 0.03685
3.44042 -11.80410 0.04233
3.44108 -11.80518 0.03937
3.44175 -11.80347 0.03309
3.44242 -11.79170 0.02789
3.44309 -11.80540 0.02703
3.44376 -11.79310 0.02686
3.44443 -11.79178 0.02605
3.44510 -11.79518 0.02650
3.44577 -11.79353 0.02950
3.44644 -11.80033 0.02910
3.44711 -11.80249 0.02691
3.44778 -11.78941 0.02911
3.44845 -11.80427 0.02865
3.44912 -11.79223 0.02827
3.44979 -11.79610 0.02708
3.45046 -11.79527 0.02735
3.45113 -11.78979 0.02985
3.45180 -11.80894 0.03177
3.45247 -11.78794 0.03610
3.45314 -11.77397 0.03772
3.45381 -11.79800 0.03871
3.45448 -11.79095 0.03466
3.45515 -11.78894 0.03114
3.45582 -11.80426 0.03030
3.45649 -11.79139 0.02863
3.45716 -11.79931 0.02665
3.45783 -11.81245 0.02647
3.45850 -11.80418 0.02700
3.45917 -11.79765 0.02790
3.45984 -11.79733 0.02808
3.46050 -11.81060 0.02694
3.46117 -11.79711 0.02863
3.46184 -11.81146 0.02787
3.46251 -11.79660 0.02895
3.46318 -11.80359 0.02919
3.46385 -11.78937 0.03098
3.46452 -11.79734 0.03320
3.46519 -11.78211 0.03804
3.46586 -11.80169 0.04068
3.46653 -11.80231 0.03581
3.46720 -11.79441 0.03255
3.46787 -11.81787 0.02907
3.46854 -11.81640 0.02878
3.46921 -11.80366 0.02866
3.46988 -11.80374 0.02868
3.47055 -11.80497 0.02783
3.47122 -11.80031 0.02919
3.47189 -11.81702 0.02860
3.47256 -11.80971 0.03030
3.47323 -11.83169 0.02903
3.47390 -11.81888 0.03227
3.47457 -11.81304 0.03167
3.47524 -11.79933 0.03180
3.47591 -11.80252 0.03134
3.47658 -11.80864 0.03207
3.47725 -11.82554 0.03206
3.47792 -11.80841 0.03474
3.47859 -11.81396 0.03356
3.47926 -11.82199 0.03220
3.47993 -11.81175 0.03166
3.48060 -11.82487 0.03051
3.48127 -11.80084 0.03247
3.48194 -11.82295 0.03056
3.48261 -11.82461 0.03054
3.48327 -11.81626 0.03175
3.48394 -11.80998 0.03219
3.48461 -11.82714 0.03035
3.48528 -11.81252 0.03221
3.48595 -11.83173 0.03202
3.48662 -11.83045 0.03098
3.48729 -11.83674 0.03133
3.48796 -11.83934 0.03197
3.48863 -11.83368 0.03298
3.48930 -11.82282 0.03466
3.48997 -11.82070 0.03424
3.49064 -11.79708 0.03672
3.49131 -11.81654 0.03325
3.49198 -11.83333 0.03154
3.49265 -11.82606 0.03425
3.49332 -11.81163 0.03511
3.49399 -11.82775 0.03341
3.49466 -11.82582 0.03340
3.49533 -11.82422 0.03300
3.49600 -11.83380 0.03139
3.49667 -11.82756 0.03353
3.49734 -11.82292 0.03339
3.49801 -11.83343 0.03263
3.49868 -11.81579 0.03548
3.49935 -11.82775 0.03454
3.50002 -11.83647 0.03459
3.50069 -11.82769 0.03544
3.50136 -11.82021 0.03511
3.50203 -11.82465 0.03564
3.50270 -11.83910 0.03311
3.50337 -11.83207 0.03740
3.50404 -11.84134 0.03669
3.50471 -11.84093 0.03490
3.50538 -11.83444 0.03536
3.50605 -11.82052 0.03983
3.50672 -11.81120 0.03741
3.50739 -11.81797 0.03743
3.50806 -11.83492 0.03561
3.50873 -11.83830 0.03604
3.50940 -11.83259 0.03762
3.51007 -11.85773 0.03605
3.51074 -11.82421 0.03996
3.51141 -11.84000 0.04011
3.51208 -11.84396 0.03881
3.51275 -11.82829 0.03849
3.51342 -11.83451 0.03794
3.51409 -11.80984 0.04191
3.51476 -11.81912 0.03994
3.51543 -11.81620 0.04037
3.51610 -11.85823 0.03689
3.51677 -11.82539 0.04099
3.51744 -11.82482 0.03871
3.51811 -11.85378 0.03626
3.51878 -11.84946 0.03759
3.51945 -11.83651 0.03905
3.52012 -11.86046 0.03621
3.52079 -11.85700 0.03756
3.52146 -11.83769 0.03866
3.52213 -11.84644 0.03689
3.52280 -11.83723 0.03813
3.52347 -11.85143 0.03696
3.52414 -11.83873 0.03803
3.52481 -11.85865 0.03596
3.52548 -11.88784 0.03365
3.52615 -11.85879 0.03754
3.52682 -11.85848 0.03817
3.52749 -11.86726 0.03813
3.52816 -11.84084 0.03968
3.52883 -11.85055 0.03843
3.52950 -11.85337 0.03694
3.53017 -11.83569 0.03888
3.53084 -11.86134 0.03708
3.53151 -11.84933 0.03965
3.53218 -11.85718 0.03736
3.53285 -11.82990 0.04197
3.53352 -11.83577 0.04197
3.53419 -11.84143 0.04028
3.53486 -11.85382 0.03994
3.53553 -11.83560 0.04995
3.53620 -11.85522 0.04545
3.53687 -11.84795 0.04003
3.53754 -11.83810 0.04005
3.53821 -11.84757 0.04134
3.53888 -11.85503 0.04439
3.53955 -11.85593 0.04579
3.54022 -11.82654 0.04754
3.54089 -11.85891 0.04339
3.54156 -11.85688 0.04414
3.54223 -11.85806 0.04286
3.54290 -11.84436 0.04626
3.54357 -11.86785 0.04253
3.54424 -11.85810 0.04229
3.54491 -11.84806 0.04447
3.54558 -11.86704 0.04277
3.54625 -11.87283 0.04205
3.54692 -11.84151 0.04501
3.54759 -11.84307 0.04504
3.54826 -11.88216 0.04078
3.54893 -11.87950 0.03939
3.54960 -11.85778 0.04244
3.55027 -11.87351 0.04142
3.55094 -11.85088 0.04349
3.55162 -11.85664 0.04218
3.55229 -11.85827 0.04314
3.55296 -11.84633 0.04375
3.55337 -11.86978 0.02589
3.55418 -11.87542 0.02547
3.55499 -11.87025 0.02558
3.55581 -11.86396 0.02616
3.55662 -11.86858 0.02539
3.55744 -11.86662 0.02556
3.55825 -11.86815 0.02436
3.55906 -11.86401 0.02542
3.55988 -11.87334 0.02658
3.56069 -11.87376 0.02690
3.56150 -11.87160 0.02518
3.56232 -11.86738 0.02446
3.56313 -11.85904 0.02470
3.56394 -11.85786 0.02605
3.56476 -11.87225 0.02703
3.56557 -11.87173 0.02555
3.56638 -11.86894 0.02616
3.56720 -11.86774 0.02784
3.56801 -11.87237 0.02694
3.56882 -11.87000 0.02651
3.56964 -11.88883 0.02452
3.57045 -11.87330 0.02508
3.57126 -11.87403 0.02626
3.57208 -11.88332 0.02724
3.57289 -11.87869 0.02612
3.57370 -11.87235 0.02766
3.57452 -11.87519 0.02814
3.57533 -11.88274 0.02784
3.57614 -11.88433 0.02733
3.57695 -11.87833 0.02633
3.57777 -11.88238 0.02484
3.57858 -11.87814 0.02543
3.57939 -11.88735 0.02627
3.58021 -11.89120 0.02492
3.58102 -11.87561 0.02757
3.58183 -11.88767 0.02709
3.58264 -11.89254 0.02582
3.58346 -11.89005 0.02525
3.58427 -11.88251 0.02621
3.58508 -11.89302 0.02526
3.58590 -11.88304 0.02659
3.58671 -11.88738 0.02691
3.58752 -11.89545 0.02636
3.58833 -11.89053 0.02548
3.58915 -11.89507 0.02379
3.58996 -11.89774 0.02440
3.59077 -11.88804 0.02554
3.59158 -11.89264 0.02546
3.59240 -11.90277 0.02477
3.59321 -11.89363 0.02538
3.59402 -11.89404 0.02530
3.59483 -11.89514 0.02475
3.59564 -11.88740 0.02484
3.59646 -11.88450 0.02598
3.59727 -11.89790 0.02452
3.59808 -11.88883 0.02478
3.59889 -11.89578 0.02456
3.59971 -11.89527 0.02455
3.60052 -11.89856 0.02459
3.60133 -11.90353 0.02394
3.60214 -11.90223 0.02376
3.60295 -11.89616 0.02422
3.60377 -11.89349 0.02360
3.60458 -11.88287 0.02561
3.60539 -11.89207 0.02546
3.60620 -11.88493 0.02624
3.60701 -11.88586 0.02797
3.60783 -11.88908 0.02855
3.60864 -11.89485 0.02633
3.60945 -11.90003 0.02417
3.61026 -11.89916 0.02458
3.61107 -11.89760 0.02415
3.61188 -11.89177 0.02575
3.61270 -11.89788 0.02517
3.61351 -11.90173 0.02444
3.61432 -11.89353 0.02581
3.61513 -11.89742 0.02378
3.61594 -11.89898 0.02391
3.61675 -11.90424 0.02404
3.61757 -11.90831 0.02336
3.61838 -11.89749 0.02411
3.61919 -11.90170 0.02364
3.62000 -11.91095 0.02283
3.62081 -11.91445 0.02267
3.62162 -11.90638 0.02296
3.62243 -11.90263 0.02390
3.62325 -11.90965 0.02301
3.62406 -11.90177 0.02384
3.62487 -11.90234 0.02365
3.62568 -11.90574 0.02487
3.62649 -11.89962 0.02534
3.62730 -11.89954 0.02626
3.62811 -11.91498 0.02531
3.62892 -11.90672 0.02333
3.62973 -11.88784 0.02457
3.63055 -11.89553 0.02386
3.63136 -11.90901 0.02343
3.63217 -11.90949 0.02366
3.63298 -11.90525 0.02400
3.63379 -11.91728 0.02294
3.63460 -11.91817 0.02312
3.63541 -11.91428 0.02279
3.63622 -11.90721 0.02421
3.63703 -11.91567 0.02326
3.63784 -11.90990 0.02333
3.63866 -11.90827 0.02368
3.63947 -11.92190 0.02257
3.64028 -11.92643 0.02291
3.64109 -11.93732 0.02262
3.64190 -11.93360 0.02474
3.64271 -11.92738 0.02379
3.64352 -11.92789 0.02334
3.64433 -11.92828 0.02349
3.64514 -11.93355 0.02368
3.64595 -11.93407 0.02373
3.64676 -11.92330 0.02628
3.64757 -11.93308 0.02774
3.64838 -11.93348 0.02481
3.64919 -11.91657 0.02396
3.65000 -11.91280 0.02367
3.65081 -11.91517 0.02462
3.65163 -11.92756 0.02403
3.65244 -11.92699 0.02303
3.65325 -11.91923 0.02357
3.65406 -11.91403 0.02379
3.65487 -11.90934 0.02380
3.65568 -11.91378 0.02335
3.65649 -11.91353 0.02355
3.65730 -11.91576 0.02401
3.65811 -11.91738 0.02287
3.65892 -11.91603 0.02391
3.65973 -11.91776 0.02419
3.66054 -11.92302 0.02394
3.66135 -11.93244 0.02290
3.66216 -11.93384 0.02268
3.66297 -11.92911 0.02305
3.66378 -11.92523 0.02363
3.66459 -11.92731 0.02311
3.66540 -11.93078 0.02296
3.66621 -11.91495 0.02327
3.66702 -11.91290 0.02677
3.66783 -11.93726 0.02715
3.66864 -11.93000 0.02567
3.66945 -11.92909 0.02410
3.67026 -11.93162 0.02353
3.67107 -11.92186 0.02421
3.67188 -11.92180 0.02568
3.67269 -11.92132 0.02639
3.67350 -11.92185 0.02569
3.67431 -11.91540 0.02593
3.67512 -11.90185 0.02724
3.67593 -11.90801 0.02873
3.67674 -11.92681 0.02593
3.67755 -11.94512 0.02401
3.67836 -11.94334 0.02375
3.67916 -11.93728 0.02540
3.67997 -11.95405 0.02367
3.68078 -11.93928 0.02345
3.68159 -11.93620 0.02368
3.68240 -11.93551 0.02357
3.68321 -11.94717 0.02460
3.68402 -11.94988 0.02316
3.68483 -11.93139 0.02347
3.68564 -11.92253 0.02296
3.68645 -11.91589 0.02320
3.68726 -11.92027 0.02520
3.68807 -11.93083 0.02560
3.68888 -11.93025 0.02367
3.68969 -11.91918 0.02331
3.69050 -11.92723 0.02269
3.69131 -11.92891 0.02246
3.69212 -11.92071 0.02318
3.69292 -11.91974 0.02310
3.69373 -11.92843 0.02253
3.69454 -11.93412 0.02255
3.69535 -11.92774 0.02236
3.69616 -11.92237 0.02263
3.69697 -11.93553 0.02252
3.69778 -11.95091 0.02277
3.69859 -11.96825 0.02237
3.69940 -11.96611 0.02152
3.70021 -11.94689 0.02200
3.70101 -11.93328 0.02430
3.70182 -11.93324 0.02443
3.70263 -11.93933 0.02165
3.70344 -11.93745 0.02165
3.70425 -11.93775 0.02204
3.70506 -11.94222 0.02182
3.70587 -11.94048 0.02137
3.70668 -11.94173 0.02265
3.70749 -11.94992 0.02252
3.70829 -11.94208 0.02202
3.70910 -11.94754 0.02363
3.70991 -11.94633 0.02647
3.71072 -11.94774 0.02799
3.71153 -11.94577 0.02362
3.71234 -11.94104 0.02256
3.71315 -11.94353 0.02228
3.71396 -11.93860 0.02407
3.71476 -11.94930 0.02207
3.71557 -11.94677 0.02355
3.71638 -11.95411 0.02286
3.71719 -11.95074 0.02287
3.71800 -11.95467 0.02165
3.71881 -11.94560 0.02223
3.71962 -11.94921 0.02213
3.72042 -11.94637 0.02252
3.72123 -11.94736 0.02167
3.72204 -11.94658 0.02218
3.72285 -11.95507 0.02174
3.72366 -11.95867 0.02206
3.72447 -11.95786 0.02129
3.72527 -11.95426 0.02180
3.72608 -11.95067 0.02184
3.72689 -11.94951 0.02295
3.72770 -11.96249 0.02211
3.72851 -11.95971 0.02132
3.72932 -11.95469 0.02248
3.73012 -11.96350 0.02401
3.73093 -11.96957 0.02530
3.73174 -11.95483 0.02399
3.73255 -11.94917 0.02251
3.73336 -11.94348 0.02390
3.73416 -11.95094 0.02390
3.73497 -11.95422 0.02316
3.73578 -11.94830 0.02399
3.73659 -11.95070 0.02395
3.73740 -11.94962 0.02446
3.73820 -11.95773 0.02340
3.73901 -11.95800 0.02382
3.73982 -11.96346 0.02507
3.74063 -11.96294 0.02517
3.74144 -11.95583 0.02507
3.74224 -11.95318 0.02451
3.74305 -11.95628 0.02378
3.74386 -11.96249 0.02280
3.74467 -11.95540 0.02269
3.74548 -11.95797 0.02298
3.74628 -11.97402 0.02301
3.74709 -11.97377 0.02239
3.74790 -11.95897 0.02183
3.74871 -11.95273 0.02270
3.74951 -11.96423 0.02255
3.75032 -11.96292 0.02234
3.75113 -11.94977 0.02322
3.75194 -11.95973 0.02238
3.75275 -11.96069 0.02259
3.75355 -11.95993 0.02242
3.75436 -11.96281 0.02255
3.75517 -11.97035 0.02247
3.75598 -11.96433 0.02210
3.75678 -11.97055 0.02144
3.75759 -11.96497 0.02175
3.75840 -11.97023 0.02147
3.75921 -11.96602 0.02204
3.76001 -11.96824 0.02170
3.76082 -11.96087 0.02117
3.76163 -11.95389 0.02223
3.76244 -11.96569 0.02178
3.76324 -11.96682 0.02194
3.76405 -11.96646 0.02184
3.76486 -11.96835 0.02171
3.76566 -11.97416 0.02194
3.76647 -11.96810 0.02191
3.76728 -11.96330 0.02195
3.76809 -11.96109 0.02111
3.76889 -11.95469 0.02182
3.76970 -11.95887 0.02188
3.77051 -11.96926 0.02203
3.77132 -11.97548 0.02162
3.77212 -11.97436 0.02138
3.77293 -11.95798 0.02201
3.77374 -11.95984 0.02276
3.77454 -11.97380 0.02211
3.77535 -11.96704 0.02179
3.77616 -11.96123 0.02177
3.77697 -11.97076 0.02169
3.77777 -11.97813 0.02069
3.77858 -11.97249 0.02149
3.77939 -11.97518 0.02073
3.78019 -11.96838 0.02240
3.78100 -11.97600 0.02122
3.78181 -11.97066 0.02193
3.78261 -11.97315 0.02164
3.78342 -11.97523 0.02112
3.78423 -11.97159 0.02235
3.78504 -11.97990 0.02216
3.78584 -11.97920 0.02115
3.78665 -11.97434 0.02197
3.78746 -11.98513 0.02124
3.78826 -11.98277 0.02042
3.78907 -11.97465 0.02219
3.78988 -11.97563 0.02260
3.79068 -11.97534 0.02266
3.79149 -11.99633 0.02169
3.79230 -11.99911 0.02045
3.79310 -11.98241 0.02143
3.79391 -11.99456 0.02174
3.79472 -12.00126 0.02078
3.79552 -11.99438 0.02067
3.79633 -11.98589 0.02056
3.79714 -11.98070 0.02169
3.79794 -11.98530 0.02165
3.79875 -11.97940 0.02160
3.79956 -11.98018 0.02177
3.80036 -11.98635 0.02135
3.80117 -11.98807 0.02133
3.80198 -11.98920 0.02082
3.80278 -11.98750 0.02106
3.80359 -11.99036 0.02115
3.80440 -11.98712 0.02152
3.80520 -11.98099 0.02201
3.80601 -11.98982 0.02111
3.80682 -11.98753 0.02147
3.80762 -11.98186 0.02152
3.80843 -11.97363 0.02279
3.80924 -11.97953 0.02217
3.81004 -11.98218 0.02231
3.81085 -11.99312 0.02217
3.81165 -11.99816 0.02102
3.81246 -11.99036 0.02200
3.81327 -11.98814 0.02319
3.81407 -11.99843 0.02251
3.81488 -11.98725 0.02216
3.81569 -11.98566 0.02207
3.81649 -11.99220 0.02171
3.81730 -11.99041 0.02293
3.81810 -11.98668 0.02181
3.81891 -11.98679 0.02269
3.81972 -12.00264 0.02148
3.82052 -11.99276 0.02175
3.82133 -11.98981 0.02200
3.82214 -11.99445 0.02147
3.82294 -11.99896 0.02082
3.82375 -11.99282 0.02121
3.82455 -11.99072 0.02225
3.82536 -11.99366 0.02170
3.82617 -11.99388 0.02191
3.82697 -11.99625 0.02151
3.82778 -11.99617 0.02162
3.82858 -12.00347 0.02134
3.82939 -12.00299 0.02109
3.83020 -11.99567 0.02151
3.83100 -11.99123 0.02212
3.83181 -11.99653 0.02152
3.83261 -11.98937 0.02284
3.83342 -11.99351 0.02242
3.83423 -11.99567 0.02268
3.83503 -12.00173 0.02320
3.83584 -12.00698 0.02159
3.83664 -11.99525 0.02305
3.83745 -12.00065 0.02189
3.83826 -11.99800 0.02292
3.83906 -12.01379 0.02154
3.83987 -12.01080 0.02171
3.84067 -12.00218 0.02170
3.84148 -11.99943 0.02180
3.84228 -12.00425 0.02240
3.84309 -12.01689 0.02163
3.84390 -12.02151 0.02138
3.84470 -12.02108 0.02117
3.84551 -12.01916 0.02167
3.84631 -12.01739 0.02124
3.84712 -11.99877 0.02366
3.84792 -12.00892 0.02217
3.84873 -12.00965 0.02203
3.84954 -11.99835 0.02233
3.85034 -11.99838 0.02382
3.85115 -12.01522 0.02188
3.85195 -12.01007 0.02184
3.85276 -12.00231 0.02252
3.85356 -12.00946 0.02263
3.85437 -12.01091 0.02244
3.85518 -12.00871 0.02285
3.85598 -12.01647 0.02279
3.85679 -12.01379 0.02235
3.85759 -12.01987 0.02328
3.85840 -12.02706 0.02167
3.85920 -12.01621 0.02290
3.86001 -12.01303 0.02352
3.86081 -12.01076 0.02319
3.86162 -12.00073 0.02425
3.86243 -12.01802 0.02366
3.86323 -12.02968 0.02360
3.86404 -12.03121 0.02337
3.86484 -12.01735 0.02570
3.86565 -12.03313 0.02400
3.86645 -12.04124 0.02443
3.86726 -12.06841 0.02577
3.86806 -12.06417 0.02479
3.86887 -12.02905 0.02684
3.86967 -12.03296 0.02544
3.87048 -12.03217 0.02550
3.87128 -12.02531 0.02551
3.87209 -12.02309 0.02684
3.87290 -12.04160 0.02568
3.87370 -12.03571 0.02620
3.87451 -12.02839 0.02655
3.87531 -12.03653 0.02747
3.87612 -12.03907 0.02621
3.87692 -12.02784 0.02609
3.87773 -12.01724 0.02753
3.87853 -12.02095 0.02781
3.87934 -12.02523 0.02801
3.88014 -12.03216 0.02683
3.88095 -12.03379 0.02680
3.88175 -12.02902 0.02881
3.88256 -12.03591 0.02807
3.88336 -12.04176 0.02673
3.88417 -12.03972 0.02706
3.88497 -12.04028 0.02692
3.88578 -12.03481 0.02700
3.88658 -12.03829 0.02702
3.88739 -12.04036 0.02671
3.88819 -12.04257 0.02688
3.88900 -12.03431 0.02768
3.88980 -12.03519 0.02849
3.89061 -12.04647 0.02804
3.89141 -12.04613 0.02707
3.89222 -12.04783 0.02668
3.89302 -12.04608 0.02664
3.89383 -12.04392 0.02634
3.89463 -12.04495 0.02609
3.89544 -12.05122 0.02519
3.89624 -12.05420 0.02501
3.89705 -12.05441 0.02453
3.89785 -12.04813 0.02516
3.89866 -12.05479 0.02441
3.89946 -12.05408 0.02380
3.90027 -12.04471 0.02364
3.90107 -12.03872 0.02454
3.90188 -12.03491 0.02471
3.90268 -12.03479 0.02454
3.90349 -12.03818 0.02464
3.90429 -12.03478 0.02577
3.90510 -12.02798 0.02558
3.90590 -12.02034 0.02684
3.90671 -12.03537 0.02641
3.90751 -12.03961 0.02704
3.90832 -12.03200 0.02617
3.90912 -12.02723 0.02759
3.90993 -12.04837 0.02753
3.91073 -12.04741 0.02772
3.91154 -12.04339 0.02857
3.91234 -12.06155 0.02712
3.91315 -12.05113 0.02731
3.91395 -12.03972 0.02786
3.91476 -12.03384 0.02681
3.91556 -12.03510 0.02794
3.91636 -12.04085 0.02683
3.91717 -12.03067 0.02799
3.91797 -12.04553 0.02733
3.91878 -12.04750 0.02607
3.91958 -12.03875 0.02788
3.92039 -12.04259 0.02723
3.92119 -12.03992 0.02823
3.92200 -12.04788 0.02663
3.92280 -12.04216 0.02693
3.92361 -12.03213 0.02866
3.92441 -12.04430 0.02928
3.92522 -12.04948 0.02701
3.92602 -12.03815 0.02775
3.92683 -12.04064 0.02849
3.92763 -12.04534 0.02708
3.92843 -12.04420 0.02880
3.92924 -12.05784 0.02634
3.93004 -12.04989 0.02650
3.93085 -12.04327 0.02739
3.93165 -12.04030 0.02735
3.93246 -12.04101 0.02756
3.93326 -12.05130 0.02644
3.93407 -12.05153 0.02620
3.93487 -12.05846 0.02549
3.93567 -12.04609 0.02736
3.93648 -12.04704 0.02622
3.93728 -12.04604 0.02654
3.93809 -12.05996 0.02551
3.93889 -12.04806 0.02589
3.93970 -12.02847 0.02908
3.94050 -12.02119 0.02751
3.94131 -12.02755 0.02780
3.94211 -12.03958 0.02722
3.94291 -12.03856 0.02709
3.94372 -12.03430 0.02733
3.94452 -12.04245 0.02649
3.94533 -12.04617 0.02667
3.94613 -12.06337 0.02575
3.94694 -12.05676 0.02521
3.94774 -12.05192 0.02672
3.94855 -12.05539 0.02524
3.94935 -12.05318 0.02497
3.95015 -12.04683 0.02649
3.95096 -12.06097 0.02561
3.95176 -12.07278 0.02495
3.95257 -12.07564 0.02482
3.95337 -12.06734 0.02480
3.95418 -12.06271 0.02525
3.95498 -12.05856 0.02576
3.95578 -12.05348 0.02498
3.95659 -12.04911 0.02531
3.95739 -12.05204 0.02533
3.95820 -12.05208 0.02562
3.95900 -12.05169 0.02687
3.95981 -12.06821 0.02473
3.96061 -12.06429 0.02496
3.96141 -12.06166 0.02488
3.96222 -12.06208 0.02556
3.96302 -12.05593 0.02559
3.96383 -12.04739 0.02580
3.96463 -12.04582 0.02618
3.96544 -12.05037 0.02672
3.96624 -12.06231 0.02587
3.96704 -12.06314 0.02552
3.96785 -12.05977 0.02613
3.96865 -12.06567 0.02559
3.96946 -12.06724 0.02619
3.97026 -12.06805 0.02641
3.97107 -12.07162 0.02604
3.97187 -12.06031 0.02611
3.97267 -12.06219 0.02605
3.97348 -12.06991 0.02594
3.97428 -12.07341 0.02576
3.97509 -12.06665 0.02700
3.97589 -12.06225 0.02787
3.97669 -12.05872 0.02698
3.97750 -12.05452 0.02717
3.97830 -12.05913 0.02721
3.97911 -12.06763 0.02755
3.97991 -12.08159 0.02648
3.98071 -12.08012 0.02720
3.98152 -12.07208 0.02834
3.98232 -12.06878 0.02793
3.98313 -12.06449 0.02818
3.98393 -12.08129 0.02716
3.98474 -12.09364 0.02534
3.98554 -12.08658 0.02680
3.98634 -12.09510 0.02731
3.98715 -12.09183 0.02743
3.98795 -12.08152 0.02710
3.98876 -12.07877 0.02821
3.98956 -12.09281 0.02625
3.99036 -12.09422 0.02750
3.99117 -12.09388 0.02742
3.99197 -12.07927 0.02758
3.99278 -12.07927 0.02715
3.99358 -12.07725 0.02748
3.99438 -12.07553 0.02772
3.99519 -12.07864 0.02739
3.99599 -12.08569 0.02768
3.99680 -12.09738 0.02646
3.99760 -12.08972 0.02763
3.99840 -12.08931 0.02722
3.99921 -12.09278 0.02816
4.00001 -12.09365 0.02766
4.00082 -12.09439 0.02790
4.00162 -12.09620 0.02767
4.00242 -12.08710 0.02838
4.00323 -12.08610 0.02848
4.00403 -12.09011 0.02685
4.00484 -12.07623 0.02873
4.00564 -12.08051 0.02874
4.00644 -12.08182 0.02862
4.00725 -12.07535 0.02981
4.00805 -12.08339 0.02976
4.00885 -12.08946 0.02907
4.00966 -12.08688 0.02918
4.01046 -12.07789 0.03014
4.01127 -12.07511 0.02977
4.01207 -12.06806 0.03054
4.01287 -12.07887 0.03054
4.01368 -12.09518 0.02884
4.01448 -12.08902 0.02982
4.01529 -12.08846 0.02999
4.01609 -12.08751 0.03110
4.01689 -12.09953 0.03014
4.01770 -12.09386 0.03098
4.01850 -12.09322 0.03113
4.01931 -12.09617 0.03131
4.02011 -12.10416 0.03089
4.02091 -12.11203 0.02955
4.02172 -12.09365 0.03092
4.02252 -12.08441 0.03435
4.02332 -12.09779 0.03097
4.02413 -12.08606 0.03127
4.02493 -12.08372 0.03214
4.02574 -12.09013 0.03182
4.02654 -12.09566 0.03247
4.02734 -12.09646 0.03241
4.02815 -12.09743 0.03119
4.02895 -12.10001 0.03064
4.02976 -12.08788 0.03140
4.03056 -12.08051 0.03318
4.03136 -12.07646 0.03341
4.03217 -12.09053 0.03420
4.03297 -12.09720 0.03092
4.03377 -12.08849 0.03453
4.03458 -12.10184 0.03242
4.03538 -12.09305 0.03233
4.03619 -12.07721 0.03570
4.03699 -12.08740 0.03406
4.03779 -12.08483 0.03366
4.03860 -12.08310 0.03469
4.03940 -12.09119 0.03616
4.04020 -12.10213 0.03405
4.04101 -12.09511 0.03253
4.04181 -12.09093 0.03575
4.04262 -12.10364 0.03378
4.04342 -12.10219 0.03545
4.04422 -12.12124 0.03375
4.04503 -12.12745 0.03500
4.04583 -12.11913 0.03327
4.04663 -12.09639 0.03542
4.04744 -12.10285 0.03561
4.04824 -12.10443 0.03655
4.04905 -12.10146 0.03529
4.04985 -12.10393 0.03679
4.05065 -12.10821 0.03736
4.05146 -12.09900 0.03919
4.05226 -12.10320 0.04252
4.05306 -12.10288 0.04049
4.05387 -12.08140 0.04042
4.05467 -12.08291 0.03990
4.05548 -12.09811 0.03809
4.05628 -12.09329 0.03718
4.05708 -12.09202 0.03696
4.05789 -12.09208 0.03672
4.05869 -12.09989 0.03630
4.05949 -12.11241 0.03737
4.06030 -12.11823 0.03519
4.06110 -12.11057 0.03692
4.06191 -12.11195 0.03441
4.06271 -12.10203 0.03524
4.06351 -12.08866 0.03649
4.06432 -12.09819 0.03863
4.06512 -12.12365 0.03573
4.06593 -12.11433 0.03677
4.06673 -12.09737 0.03731
4.06753 -12.09629 0.03804
4.06834 -12.10041 0.03844
4.06914 -12.11306 0.03720
4.06994 -12.10911 0.03856
4.07075 -12.10636 0.03778
4.07155 -12.10293 0.03908
4.07235 -12.11204 0.03866
4.07316 -12.10750 0.03774
4.07396 -12.08922 0.03904
4.07477 -12.08052 0.04195
4.07557 -12.08979 0.04059
4.07637 -12.09106 0.04048
4.07718 -12.08938 0.04204
4.07798 -12.10710 0.04223
4.07878 -12.10591 0.03961
4.07959 -12.10044 0.04102
4.08039 -12.11066 0.04109
4.08120 -12.11127 0.04079
4.08200 -12.10931 0.04182
4.08280 -12.11648 0.04133
4.08361 -12.12173 0.04016
4.08441 -12.11632 0.04086
4.08521 -12.10911 0.04277
4.08602 -12.11303 0.04141
4.08682 -12.11850 0.04177
4.08763 -12.10709 0.04366
4.08843 -12.11401 0.04235
4.08923 -12.12805 0.04335
4.09004 -12.13156 0.04159
4.09084 -12.12618 0.04096
4.09164 -12.10821 0.04454
4.09245 -12.11995 0.04248
4.09325 -12.11980 0.04164
4.09406 -12.11255 0.04446
4.09486 -12.12254 0.04313
4.09566 -12.12545 0.04269
4.09647 -12.12627 0.04444
4.09727 -12.12927 0.04146
4.09807 -12.11190 0.04317
4.09888 -12.09941 0.04649
4.09968 -12.10899 0.04401
4.10049 -12.10304 0.04731
4.10129 -12.12029 0.04490
4.10209 -12.14012 0.04432
4.10290 -12.14422 0.04247
4.10370 -12.13734 0.04614
4.10450 -12.13466 0.04347
4.10531 -12.12326 0.04505
4.10611 -12.11509 0.04554
4.10692 -12.13001 0.04586
4.10772 -12.13960 0.04411
4.10852 -12.13826 0.04438
4.10933 -12.12736 0.04633
4.11013 -12.12449 0.04774
4.11093 -12.13185 0.04657
4.11174 -12.12606 0.04901
4.11254 -12.13822 0.04959
4.11335 -12.14613 0.04554
4.11415 -12.13749 0.04773
4.11495 -12.14101 0.04521
4.11576 -12.13222 0.04789
4.11656 -12.13999 0.04715
4.11736 -12.13318 0.04729
4.11817 -12.12593 0.04997
4.11897 -12.14014 0.04692
4.11978 -12.14166 0.04703
4.12058 -12.13866 0.04669
4.12138 -12.11509 0.05050
4.12219 -12.11286 0.05237
4.12299 -12.10179 0.05270
4.12380 -12.11080 0.05373
4.12460 -12.13163 0.05095
4.12540 -12.13483 0.05051
4.12621 -12.12147 0.05134
4.12701 -12.11987 0.05655
4.12781 -12.13932 0.05037
4.12862 -12.12324 0.05247
4.12942 -12.11115 0.05520
4.13023 -12.11206 0.05433
4.13103 -12.10384 0.05678
4.13183 -12.11919 0.05665
4.13264 -12.13222 0.05054
4.13344 -12.12669 0.05723
4.13425 -12.15421 0.05275
4.13505 -12.15214 0.05090
4.13585 -12.12928 0.05604
4.13666 -12.11753 0.05743
4.13746 -12.12222 0.05815
4.13826 -12.12468 0.05617
4.13907 -12.12536 0.06096
4.13987 -12.13596 0.05430
4.14068 -12.12770 0.06144
4.14148 -12.13616 0.05536
4.14228 -12.09895 0.06494
4.14309 -12.12484 0.06129
4.14389 -12.13186 0.05951
4.14470 -12.13207 0.06217
4.14550 -12.15675 0.06021
4.14630 -12.15459 0.05399
4.14711 -12.14244 0.06203
4.14791 -12.15740 0.05804
4.14872 -12.15139 0.05827
4.14952 -12.14299 0.06223
4.15032 -12.15815 0.06223
4.15113 -12.14581 0.05755
4.15193 -12.11044 0.07278
4.15273 -12.14478 0.06497
4.15354 -12.14521 0.06559
4.15434 -12.14832 0.06375
4.15515 -12.14381 0.06746
4.15595 -12.12641 0.06537
4.15675 -12.10030 0.07648
4.15756 -12.13978 0.07358
4.15836 -12.16741 0.06412
4.15917 -12.17396 0.06892
4.15997 -12.19858 0.06257
4.16077 -12.16629 0.06434
4.16158 -12.14632 0.07394
4.16238 -12.15002 0.07005
4.16319 -12.14037 0.07757
4.16399 -12.13822 0.07074
4.16479 -12.12113 0.08939
4.16560 -12.16098 0.07319
4.16640 -12.14543 0.07805
4.16721 -12.13973 0.08417
4.16801 -12.13755 0.08174
4.16881 -12.13273 0.10134
4.16962 -12.17303 0.08249
4.17042 -12.15396 0.08768
4.17123 -12.11833 0.08546
4.17203 -12.07388 0.11079
4.17283 -12.10984 0.10672
4.17364 -12.13900 0.09644
4.17444 -12.17132 0.09485
4.17525 -12.17852 0.08535
4.17605 -12.13557 0.09864
4.17686 -12.14575 0.10452
4.17766 -12.20036 0.09649
4.17866 -12.15364 0.00000
4.17966 -12.15358 0.00000
4.18066 -12.15426 0.00000
4.18166 -12.15571 0.00000
4.18266 -12.15801 0.00000
4.18366 -12.16363 0.00000
4.18466 -12.16378 0.00000
4.18566 -12.15719 0.00000
4.18666 -12.15377 0.00000
4.18766 -12.15301 0.00000
4.18866 -12.15442 0.00000
4.18966 -12.15725 0.00000
4.19066 -12.16120 0.00000
4.19166 -12.16865 0.00000
4.19266 -12.16888 0.00000
4.19366 -12.16116 0.00000
4.19466 -12.15781 0.00000
4.19566 -12.15750 0.00000
4.19666 -12.15808 0.00000
4.19766 -12.15912 0.00000
4.19866 -12.16048 0.00000
4.19966 -12.16584 0.00000
4.20066 -12.17953 0.00000
4.20166 -12.18508 0.00000
4.20266 -12.17374 0.00000
4.20366 -12.16774 0.00000
4.20466 -12.17407 0.00000
4.20566 -12.18450 0.00000
4.20666 -12.18344 0.00000
4.20766 -12.17863 0.00000
4.20866 -12.17592 0.00000
4.20966 -12.16931 0.00000
4.21066 -12.16584 0.00000
4.21166 -12.16629 0.00000
4.21266 -12.16669 0.00000
4.21366 -12.16605 0.00000
4.21466 -12.16609 0.00000
4.21566 -12.16643 0.00000
4.21666 -12.16688 0.00000
4.21766 -12.16742 0.00000
4.21866 -12.16820 0.00000
4.21966 -12.16869 0.00000
4.22066 -12.16876 0.00000
4.22166 -12.16885 0.00000
4.22266 -12.16920 0.00000
4.22366 -12.16978 0.00000
4.22466 -12.17029 0.00000
4.22566 -12.17062 0.00000
4.22666 -12.17103 0.00000
4.22766 -12.17158 0.00000
4.22866 -12.17262 0.00000
4.22966 -12.17415 0.00000
4.23066 -12.17498 0.00000
4.23166 -12.17479 0.00000
4.23266 -12.17460 0.00000
4.23366 -12.17475 0.00000
4.23466 -12.17536 0.00000
4.23566 -12.17580 0.00000
4.23666 -12.17609 0.00000
4.23766 -12.17647 0.00000
4.23866 -12.17684 0.00000
4.23966 -12.17727 0.00000
4.24066 -12.17793 0.00000
4.24166 -12.17898 0.00000
4.24266 -12.18120 0.00000
4.24366 -12.18316 0.00000
4.24466 -12.18325 0.00000
4.24566 -12.18395 0.00000
4.24666 -12.18515 0.00000
4.24766 -12.18425 0.00000
4.24866 -12.18398 0.00000
4.24966 -12.18512 0.00000
4.25066 -12.18665 0.00000
4.25166 -12.18851 0.00000
4.25266 -12.18815 0.00000
4.25366 -12.18658 0.00000
4.25466 -12.18558 0.00000
4.25566 -12.18521 0.00000
4.25666 -12.18565 0.00000
4.25766 -12.18659 0.00000
4.25866 -12.18751 0.00000
4.25966 -12.18833 0.00000
4.26066 -12.18871 0.00000
4.26166 -12.18841 0.00000
4.26266 -12.18844 0.00000
4.26366 -12.18894 0.00000
4.26466 -12.18992 0.00000
4.26566 -12.19136 0.00000
4.26666 -12.19178 0.00000
4.26766 -12.19155 0.00000
4.26866 -12.19204 0.00000
4.26966 -12.19254 0.00000
4.27066 -12.19286 0.00000
4.27166 -12.19365 0.00000
4.27266 -12.19438 0.00000
4.27366 -12.19472 0.00000
4.27466 -12.19485 0.00000
4.27566 -12.19477 0.00000
4.27666 -12.19519 0.00000
4.27766 -12.19631 0.00000
4.27866 -12.19746 0.00000
4.27966 -12.19835 0.00000
4.28066 -12.19953 0.00000
4.28166 -12.20058 0.00000
4.28266 -12.20202 0.00000
4.28366 -12.20324 0.00000
4.28466 -12.20210 0.00000
4.28566 -12.20040 0.00000
4.28666 -12.20055 0.00000
4.28766 -12.20127 0.00000
4.28866 -12.20150 0.00000
4.28966 -12.20192 0.00000
4.29066 -12.20311 0.00000
4.29166 -12.20446 0.00000
4.29266 -12.20594 0.00000
4.29366 -12.21442 0.00000
4.29466 -12.23949 0.00000
4.29566 -12.25962 0.00000
4.29666 -12.25310 0.00000
4.29766 -12.24231 0.00000
4.29866 -12.23635 0.00000
4.29966 -12.23372 0.00000
4.30066 -12.23200 0.00000
4.30166 -12.23020 0.00000
4.30266 -12.22866 0.00000
4.30366 -12.22794 0.00000
4.30466 -12.22821 0.00000
4.30566 -12.22870 0.00000
4.30666 -12.22814 0.00000
4.30766 -12.22707 0.00000
4.30866 -12.22706 0.00000
4.30966 -12.22838 0.00000
4.31066 -12.23108 0.00000
4.31166 -12.23171 0.00000
4.31266 -12.22887 0.00000
4.31366 -12.22768 0.00000
4.31466 -12.22705 0.00000
4.31566 -12.22755 0.00000
4.31666 -12.22745 0.00000
4.31766 -12.22834 0.00000
4.31866 -12.22772 0.00000
4.31966 -12.22925 0.00000
4.32066 -12.23132 0.00000
4.32166 -12.23419 0.00000
4.32266 -12.23189 0.00000
4.32366 -12.23144 0.00000
4.32466 -12.23049 0.00000
4.32566 -12.23074 0.00000
4.32666 -12.23262 0.00000
4.32766 -12.23129 0.00000
4.32866 -12.23290 0.00000
4.32966 -12.23107 0.00000
4.33066 -12.23399 0.00000
4.33166 -12.23890 0.00000
4.33266 -12.23808 0.00000
4.33366 -12.23821 0.00000
4.33466 -12.23573 0.00000
4.33566 -12.23544 0.00000
4.33666 -12.23599 0.00000
4.33766 -12.23360 0.00000
4.33866 -12.23765 0.00000
4.33966 -12.23903 0.00000
4.34066 -12.23769 0.00000
4.34166 -12.24109 0.00000
4.34266 -12.23838 0.00000
4.34366 -12.23705 0.00000
4.34466 -12.24274 0.00000
4.34566 -12.24212 0.00000
4.34666 -12.24177 0.00000
4.34766 -12.24804 0.00000
4.34866 -12.24847 0.00000
4.34966 -12.25640 0.00000
4.35066 -12.27840 0.00000
4.35166 -12.28180 0.00000
4.35266 -12.27484 0.00000
4.35366 -12.27381 0.00000
4.35466 -12.26768 0.00000
4.35566 -12.26174 0.00000
4.35666 -12.26435 0.00000
4.35766 -12.26209 0.00000
4.35866 -12.25540 0.00000
4.35966 -12.25877 0.00000
4.36066 -12.26333 0.00000
4.36166 -12.26038 0.00000
4.36266 -12.26546 0.00000
4.36366 -12.27562 0.00000
4.36466 -12.26949 0.00000
4.36566 -12.26022 0.00000
4.36666 -12.26363 0.00000
4.36766 -12.26596 0.00000
4.36866 -12.25982 0.00000
4.36966 -12.25914 0.00000
4.37066 -12.26551 0.00000
4.37166 -12.26376 0.00000
4.37266 -12.25890 0.00000
4.37366 -12.26232 0.00000
4.37466 -12.26844 0.00000
4.37566 -12.26356 0.00000
4.37666 -12.26050 0.00000
4.37766 -12.26560 0.00000
4.37866 -12.27037 0.00000
4.37966 -12.26332 0.00000
4.38066 -12.26201 0.00000
4.38166 -12.26730 0.00000
4.38266 -12.26929 0.00000
4.38366 -12.26314 0.00000
4.38466 -12.26213 0.00000
4.38566 -12.27135 0.00000
4.38666 -12.26945 0.00000
4.38766 -12.26423 0.00000
4.38866 -12.26560 0.00000
4.38966 -12.27155 0.00000
4.39066 -12.27488 0.00000
4.39166 -12.26741 0.00000
4.39266 -12.26763 0.00000
4.39366 -12.27666 0.00000
4.39466 -12.27355 0.00000
4.39566 -12.26892 0.00000
4.39666 -12.26964 0.00000
4.39766 -12.27337 0.00000
4.39866 -12.28292 0.00000
4.39966 -12.28049 0.00000
4.40066 -12.27269 0.00000
4.40166 -12.28121 0.00000
4.40266 -12.29224 0.00000
4.40366 -12.28276 0.00000
4.40466 -12.27523 0.00000
4.40566 -12.28067 0.00000
4.40666 -12.30047 0.00000
4.40766 -12.32205 0.00000
4.40866 -12.31725 0.00000
4.40966 -12.30690 0.00000
4.41066 -12.31355 0.00000
4.41166 -12.31834 0.00000
4.41266 -12.30234 0.00000
4.41366 -12.29265 0.00000
4.41466 -12.29855 0.00000
4.41566 -12.30215 0.00000
4.41666 -12.29560 0.00000
4.41766 -12.29396 0.00000
4.41866 -12.29714 0.00000
4.41966 -12.29984 0.00000
4.42066 -12.31254 0.00000
4.42166 -12.31588 0.00000
4.42266 -12.29963 0.00000
4.42366 -12.28954 0.00000
4.42466 -12.29912 0.00000
4.42566 -12.30577 0.00000
4.42666 -12.29408 0.00000
4.42766 -12.28860 0.00000
4.42866 -12.29649 0.00000
4.42966 -12.30591 0.00000
4.43066 -12.29971 0.00000
4.43166 -12.29456 0.00000
4.43266 -12.29958 0.00000
4.43366 -12.30012 0.00000
4.43466 -12.30204 0.00000
4.43566 -12.30182 0.00000
4.43666 -12.30112 0.00000
4.43766 -12.29486 0.00000
4.43866 -12.29469 0.00000
4.43966 -12.30645 0.00000
4.44066 -12.31321 0.00000
4.44166 -12.30134 0.00000
4.44266 -12.29021 0.00000
4.44366 -12.29973 0.00000
4.44466 -12.31362 0.00000
4.44566 -12.30977 0.00000
4.44666 -12.29976 0.00000
4.44766 -12.29833 0.00000
4.44866 -12.31066 0.00000
4.44966 -12.31803 0.00000
4.45066 -12.30881 0.00000
4.45166 -12.30351 0.00000
4.45266 -12.30736 0.00000
4.45366 -12.30607 0.00000
4.45466 -12.30828 0.00000
4.45566 -12.31285 0.00000
4.45666 -12.31018 0.00000
4.45766 -12.31210 0.00000
4.45866 -12.30564 0.00000
4.45966 -12.30155 0.00000
4.46066 -12.31330 0.00000
4.46166 -12.31911 0.00000
4.46266 -12.30916 0.00000
4.46366 -12.30591 0.00000
4.46466 -12.32128 0.00000
4.46566 -12.34565 0.00000
4.46666 -12.35461 0.00000
4.46766 -12.33710 0.00000
4.46866 -12.32260 0.00000
4.46966 -12.32527 0.00000
4.47066 -12.33957 0.00000
4.47166 -12.34009 0.00000
4.47266 -12.32652 0.00000
4.47366 -12.32284 0.00000
4.47466 -12.32673 0.00000
4.47566 -12.32858 0.00000
4.47666 -12.33301 0.00000
4.47766 -12.33802 0.00000
4.47866 -12.32834 0.00000
4.47966 -12.32452 0.00000
4.48066 -12.33050 0.00000
4.48166 -12.32931 0.00000
4.48266 -12.32402 0.00000
4.48366 -12.32471 0.00000
4.48466 -12.32969 0.00000
4.48566 -12.32934 0.00000
4.48666 -12.31882 0.00000
4.48766 -12.31959 0.00000
4.48866 -12.33665 0.00000
4.48966 -12.34530 0.00000
4.49066 -12.33230 0.00000
4.49166 -12.32403 0.00000
4.49266 -12.32758 0.00000
4.49366 -12.33139 0.00000
4.49466 -12.33933 0.00000
4.49566 -12.34356 0.00000
4.49666 -12.33572 0.00000
4.49766 -12.32778 0.00000
4.49866 -12.32232 0.00000
4.49966 -12.32797 0.00000
4.50066 -12.34223 0.00000
4.50166 -12.33342 0.00000
4.50266 -12.32132 0.00000
4.50366 -12.32682 0.00000
4.50466 -12.33832 0.00000
4.50566 -12.34905 0.00000
4.50666 -12.34681 0.00000
4.50766 -12.33410 0.00000
4.50866 -12.33201 0.00000
4.50966 -12.33761 0.00000
4.51066 -12.33953 0.00000
4.51166 -12.33934 0.00000
4.51266 -12.34277 0.00000
4.51366 -12.34661 0.00000
4.51466 -12.34070 0.00000
4.51566 -12.33851 0.00000
4.51666 -12.33888 0.00000
4.51766 -12.33856 0.00000
4.51866 -12.34083 0.00000
4.51966 -12.34144 0.00000
4.52066 -12.34234 0.00000
4.52166 -12.34893 0.00000
4.52266 -12.34624 0.00000
4.52366 -12.34762 0.00000
4.52466 -12.36923 0.00000
4.52566 -12.37973 0.00000
4.52666 -12.37924 0.00000
4.52766 -12.37818 0.00000
4.52866 -12.36180 0.00000
4.52966 -12.34793 0.00000
4.53066 -12.35169 0.00000
4.53166 -12.36817 0.00000
4.53266 -12.37365 0.00000
4.53366 -12.36163 0.00000
4.53466 -12.35291 0.00000
4.53566 -12.34971 0.00000
4.53666 -12.34902 0.00000
4.53766 -12.35514 0.00000
4.53866 -12.36662 0.00000
4.53966 -12.36092 0.00000
4.54066 -12.35077 0.00000
4.54166 -12.35579 0.00000
4.54266 -12.35565 0.00000
4.54366 -12.35406 0.00000
4.54466 -12.36358 0.00000
4.54566 -12.37244 0.00000
4.54666 -12.36716 0.00000
4.54766 -12.35480 0.00000
4.54866 -12.34920 0.00000
4.54966 -12.35715 0.00000
4.55066 -12.36844 0.00000
4.55166 -12.37557 0.00000
4.55266 -12.36982 0.00000
4.55366 -12.35860 0.00000
4.55466 -12.35068 0.00000
4.55566 -12.34874 0.00000
4.55666 -12.36242 0.00000
4.55766 -12.36627 0.00000
4.55866 -12.36486 0.00000
4.55966 -12.36161 0.00000
4.56066 -12.35385 0.00000
4.56166 -12.36330 0.00000
4.56266 -12.37355 0.00000
4.56366 -12.36399 0.00000
4.56466 -12.35941 0.00000
4.56566 -12.36703 0.00000
4.56666 -12.37386 0.00000
4.56766 -12.37215 0.00000
4.56866 -12.37028 0.00000
4.56966 -12.37467 0.00000
4.57066 -12.37118 0.00000
4.57166 -12.36207 0.00000
4.57266 -12.36718 0.00000
4.57366 -12.37243 0.00000
4.57466 -12.37039 0.00000
4.57566 -12.37674 0.00000
4.57666 -12.36890 0.00000
4.57766 -12.35956 0.00000
4.57866 -12.37095 0.00000
4.57966 -12.38494 0.00000
4.58066 -12.38085 0.00000
4.58166 -12.37394 0.00000
4.58266 -12.37424 0.00000
4.58366 -12.37856 0.00000
4.58466 -12.38943 0.00000
4.58566 -12.39312 0.00000
4.58666 -12.39265 0.00000
4.58766 -12.39547 0.00000
4.58866 -12.39976 0.00000
4.58966 -12.40062 0.00000
4.59066 -12.38602 0.00000
4.59166 -12.37297 0.00000
4.59266 -12.37632 0.00000
4.59366 -12.38871 0.00000
4.59466 -12.40058 0.00000
4.59566 -12.40220 0.00000
4.59688 -12.39469 0.08044
4.59789 -12.38025 0.09072
4.59890 -12.38028 0.07658
4.59991 -12.36489 0.08842
4.60092 -12.40478 0.07653
4.60193 -12.40798 0.09835
4.60294 -12.41147 0.10669
4.60395 -12.38871 0.08873
4.60496 -12.36377 0.09235
4.60597 -12.35506 0.09232
4.60699 -12.35538 0.07478
4.60800 -12.36155 0.08166
4.60901 -12.43338 0.08052
4.61002 -12.40287 0.10060
4.61103 -12.37030 0.08836
4.61204 -12.37382 0.07160
4.61305 -12.36520 0.07830
4.61406 -12.36884 0.07115
4.61507 -12.40436 0.06762
4.61608 -12.40864 0.08088
4.61709 -12.42643 0.09691
4.61810 -12.40119 0.11004
4.61911 -12.36498 0.08461
4.62012 -12.38553 0.06620
4.62114 -12.41374 0.07270
4.62215 -12.40642 0.07842
4.62316 -12.41029 0.07472
4.62417 -12.44109 0.07811
4.62518 -12.37758 0.11365
4.62619 -12.34707 0.13872
4.62720 -12.38608 0.08279
4.62821 -12.41982 0.06616
4.62922 -12.42198 0.06080
4.63023 -12.38944 0.07053
4.63124 -12.42560 0.06144
4.63225 -12.39774 0.07824
4.63326 -12.41018 0.09143
4.63427 -12.38590 0.08905
4.63528 -12.37811 0.06885
4.63629 -12.42230 0.06319
4.63730 -12.41902 0.07348
4.63831 -12.42265 0.06173
4.63932 -12.43636 0.06596
4.64033 -12.44114 0.07826
4.64134 -12.45672 0.08230
4.64235 -12.40980 0.07942
4.64336 -12.41272 0.06266
4.64437 -12.41475 0.07536
4.64538 -12.39364 0.09207
4.64639 -12.39674 0.08286
4.64740 -12.39684 0.07451
4.64841 -12.40776 0.08438
4.64942 -12.46182 0.07773
4.65043 -12.47017 0.06861
4.65144 -12.42629 0.07096
4.65245 -12.42171 0.06549
4.65346 -12.45571 0.06293
4.65447 -12.45491 0.06833
4.65548 -12.43025 0.07832
4.65649 -12.43072 0.08804
4.65750 -12.44557 0.08218
4.65851 -12.40555 0.08067
4.65952 -12.38394 0.08376
4.66053 -12.39238 0.09901
4.66154 -12.37237 0.10501
4.66255 -12.38751 0.07177
4.66356 -12.39299 0.07095
4.66457 -12.38898 0.06529
4.66558 -12.38499 0.06845
4.66659 -12.41972 0.05833
4.66760 -12.45946 0.05905
4.66861 -12.44301 0.06476
4.66962 -12.43719 0.05969
4.67063 -12.44194 0.06036
4.67163 -12.40849 0.07216
4.67264 -12.40910 0.08311
4.67365 -12.46819 0.10222
4.67466 -12.42659 0.12060
4.67567 -12.37968 0.09809
4.67668 -12.38412 0.08866
4.67769 -12.38417 0.10044
4.67870 -12.40973 0.10375
4.67971 -12.43820 0.10279
4.68072 -12.45364 0.11154
4.68173 -12.34925 0.14678
4.68274 -12.34241 0.11808
4.68375 -12.39217 0.08220
4.68476 -12.41664 0.06662
4.68577 -12.44297 0.06026
4.68678 -12.43430 0.06521
4.68778 -12.40722 0.06497
4.68879 -12.41727 0.06577
4.68980 -12.44187 0.07048
4.69081 -12.43078 0.08756
4.69182 -12.41739 0.10251
4.69283 -12.39887 0.08448
4.69384 -12.42433 0.07367
4.69485 -12.41178 0.09312
4.69586 -12.37926 0.13003
4.69687 -12.40577 0.10042
4.69788 -12.39308 0.09453
4.69888 -12.42720 0.09807
4.69989 -12.41232 0.12121
4.70090 -12.42671 0.09731
4.70191 -12.43818 0.08122
4.70292 -12.39386 0.09426
4.70393 -12.43914 0.07909
4.70494 -12.47060 0.08957
4.70595 -12.38707 0.11768
4.70696 -12.37040 0.13765
4.70796 -12.37325 0.16350
4.70897 -12.40307 0.14412
4.70998 -12.43627 0.10375
4.71099 -12.44987 0.09902
4.71200 -12.34905 0.11612
4.71301 -12.41063 0.09722
4.71402 -12.47514 0.10496
4.71503 -12.48301 0.09196
4.71603 -12.44037 0.10916
4.71704 -12.42537 0.13933
4.71805 -12.43917 0.14119
4.71906 -12.39891 0.12474
4.72007 -12.41634 0.08995
4.72108 -12.46888 0.08307
4.72209 -12.47804 0.08286
4.72309 -12.47160 0.07753
4.72410 -12.43668 0.09393
4.72511 -12.45376 0.10309
4.72612 -12.42590 0.13550
4.72712 -12.44200 0.00000
4.72812 -12.43155 0.00000
4.72912 -12.43035 0.00000
4.73015 -12.37314 0.11942
4.73116 -12.37562 0.10807
4.73217 -12.41964 0.07309
4.73318 -12.42224 0.08416
4.73419 -12.44751 0.07816
4.73520 -12.42168 0.10585
4.73620 -12.39712 0.11208
4.73721 -12.37848 0.10340
4.73822 -12.41505 0.08479
4.73923 -12.45195 0.09283
4.74024 -12.44584 0.09260
4.74125 -12.44928 0.09335
4.74225 -12.39599 0.11018
4.74326 -12.43379 0.09734
4.74427 -12.41573 0.12793
4.74528 -12.45654 0.14802
4.74629 -12.42852 0.13987
4.74729 -12.39327 0.14454
4.74830 -12.35307 0.14659
4.74931 -12.34643 0.12469
4.75032 -12.36678 0.10215
4.75133 -12.43247 0.08254
4.75234 -12.46924 0.08860
4.75334 -12.42828 0.10687
4.75435 -12.49156 0.09874
4.75536 -12.54902 0.08535
4.75637 -12.46218 0.09651
4.75738 -12.46033 0.07775
4.75838 -12.45720 0.09121
4.75939 -12.45791 0.09903
4.76040 -12.46075 0.12074
4.76141 -12.45836 0.11990
4.76241 -12.44208 0.10437
4.76342 -12.42668 0.12698
4.76443 -12.36045 0.15337
4.76544 -12.36911 0.11175
4.76645 -12.42211 0.11081
4.76745 -12.41437 0.13404
4.76846 -12.40744 0.12065
4.76947 -12.35695 0.12041
4.77048 -12.36700 0.09940
4.77149 -12.43210 0.09495
4.77249 -12.45786 0.10667
4.77350 -12.49006 0.11377
4.77451 -12.45228 0.13315
4.77552 -12.43847 0.15249
4.77652 -12.45946 0.17964
4.77753 -12.41488 0.15994
4.77854 -12.39127 0.10983
4.77955 -12.44416 0.09093
4.78055 -12.46395 0.10063
4.78156 -12.45188 0.10862
4.78257 -12.42767 0.14157
4.78357 -12.43856 0.00000
4.78457 -12.43939 0.00000
4.78557 -12.44711 0.00000
4.78660 -12.43450 0.13062
4.78761 -12.45525 0.12904
4.78862 -12.42812 0.12101
4.78962 -12.36615 0.15644
4.79063 -12.41820 0.18298
4.79164 -12.43609 0.16036
4.79264 -12.41160 0.14351
4.79365 -12.40016 0.14562
4.79466 -12.45707 0.10774
4.79567 -12.48029 0.10374
4.79667 -12.46021 0.08986
4.79768 -12.43732 0.10731
4.79869 -12.43069 0.11690
4.79970 -12.44650 0.09632
4.80070 -12.48129 0.08878
4.80171 -12.54768 0.10711
4.80272 -12.43877 0.16372
4.80373 -12.38091 0.16063
4.80473 -12.44620 0.11513
4.80574 -12.49368 0.12725
4.80675 -12.41992 0.13366
4.80776 -12.38963 0.13615
4.80876 -12.40894 0.16600
4.80976 -12.46248 0.00000
4.81076 -12.46049 0.00000
4.81176 -12.46077 0.00000
4.81276 -12.47162 0.00000
4.81376 -12.47709 0.00000
4.81476 -12.46627 0.00000
4.81576 -12.45644 0.00000
4.81682 -12.40702 0.13836
4.81783 -12.47481 0.10780
4.81883 -12.49644 0.10819
4.81984 -12.44573 0.15182
4.82084 -12.45128 0.00000
4.82184 -12.44621 0.00000
4.82284 -12.45571 0.00000
4.82387 -12.40876 0.16849
4.82487 -12.45398 0.00000
4.82588 -12.38938 0.16051
4.82689 -12.40459 0.13533
4.82790 -12.43083 0.12580
4.82891 -12.46527 0.14565
4.82991 -12.46677 0.14601
4.83092 -12.41402 0.14010
4.83193 -12.40150 0.16129
4.83293 -12.40541 0.19238
4.83394 -12.42949 0.15721
4.83495 -12.43181 0.15101
4.83595 -12.37756 0.18273
4.83695 -12.44817 0.00000
4.83797 -12.40290 0.14614
4.83897 -12.44108 0.16789
4.83997 -12.45386 0.00000
4.84097 -12.46017 0.00000
4.84197 -12.46630 0.00000
4.84297 -12.48127 0.00000
4.84397 -12.49735 0.00000
4.84502 -12.51211 0.17296
4.84602 -12.50317 0.13840
4.84703 -12.46265 0.16755
4.84804 -12.51714 0.15647
4.84904 -12.44201 0.15300
4.85005 -12.53128 0.11751
4.85106 -12.57590 0.15590
4.85206 -12.49516 0.00000
4.85306 -12.50550 0.00000
4.85406 -12.51407 0.00000
4.85506 -12.51257 0.00000
4.85609 -12.43957 0.16047
4.85710 -12.38127 0.18119
4.85810 -12.51678 0.13177
4.85911 -12.51075 0.15484
4.86012 -12.38455 0.16047
4.86112 -12.43079 0.14296
4.86213 -12.51042 0.14609
4.86314 -12.51252 0.12484
4.86414 -12.49856 0.12424
4.86515 -12.53610 0.15030
4.86616 -12.54857 0.14542
4.86716 -12.47104 0.13721
4.86817 -12.46048 0.12605
4.86917 -12.53315 0.14047
4.87018 -12.57204 0.11310
4.87119 -12.44581 0.12943
4.87219 -12.53149 0.11154
4.87320 -12.46476 0.15685
4.87421 -12.45508 0.12312
4.87521 -12.52037 0.10942
4.87622 -12.56714 0.12219
4.87723 -12.50754 0.14496
4.87823 -12.44536 0.12847
4.87924 -12.45248 0.14066
4.88025 -12.47533 0.14789
4.88125 -12.45425 0.13302
4.88226 -12.46720 0.10781
4.88326 -12.51744 0.11897
4.88427 -12.50343 0.14504
4.88528 -12.48988 0.16227
4.88628 -12.50291 0.00000
4.88728 -12.50497 0.00000
4.88830 -12.39673 0.15462
4.88930 -12.51641 0.10492
4.89031 -12.55080 0.12816
4.89131 -12.48103 0.00000
4.89231 -12.47169 0.00000
4.89331 -12.47101 0.00000
4.89431 -12.47885 0.00000
4.89534 -12.43621 0.16708
4.89635 -12.50153 0.16474
4.89735 -12.50181 0.00000
4.89835 -12.50710 0.00000
4.89935 -12.50044 0.00000
4.90035 -12.49045 0.00000
4.90138 -12.37928 0.17006
4.90238 -12.41241 0.14466
4.90339 -12.46065 0.10767
4.90440 -12.48727 0.09952
4.90540 -12.49476 0.11685
4.90641 -12.49322 0.14167
4.90741 -12.54933 0.15861
4.90842 -12.52875 0.18964
4.90943 -12.49815 0.12527
4.91043 -12.49909 0.10258
4.91144 -12.54357 0.07968
4.91245 -12.55236 0.08791
4.91345 -12.53930 0.08966
4.91446 -12.52340 0.09833
4.91546 -12.50854 0.11927
4.91647 -12.49566 0.13092
4.91748 -12.50261 0.10330
4.91848 -12.50006 0.09536
4.91949 -12.49876 0.09237
4.92049 -12.47464 0.10627
4.92150 -12.47107 0.09239
4.92251 -12.52419 0.07852
4.92351 -12.50760 0.09058
4.92452 -12.45487 0.10483
4.92552 -12.46271 0.09999
4.92653 -12.49841 0.09221
4.92754 -12.47446 0.10776
4.92854 -12.47267 0.10156
4.92955 -12.47357 0.09969
4.93055 -12.48541 0.09930
4.93156 -12.46665 0.12623
4.93256 -12.48260 0.00000
4.93356 -12.48149 0.00000
4.93456 -12.48888 0.00000
4.93556 -12.49667 0.00000
4.93659 -12.48618 0.12014
4.93760 -12.48670 0.11556
4.93860 -12.52449 0.08982
4.93961 -12.50403 0.10709
4.94061 -12.44832 0.13348
4.94162 -12.48362 0.16447
4.94262 -12.50661 0.00000
4.94362 -12.50831 0.00000
4.94464 -12.45839 0.16774
4.94564 -12.42524 0.13189
4.94665 -12.47029 0.11314
4.94765 -12.49046 0.11597
4.94866 -12.54045 0.11138
4.94967 -12.55997 0.12364
4.95067 -12.48600 0.15988
4.95167 -12.49404 0.00000
4.95267 -12.49761 0.00000
4.95367 -12.50801 0.00000
4.95467 -12.51521 0.00000
4.95567 -12.51104 0.00000
4.95667 -12.50765 0.00000
4.95767 -12.51297 0.00000
4.95867 -12.51687 0.00000
4.95967 -12.51875 0.00000
4.96067 -12.51796 0.00000
4.96173 -12.38981 0.19836
4.96274 -12.52268 0.12665
4.96375 -12.45635 0.14605
4.96475 -12.44371 0.12771
4.96576 -12.44742 0.11909
4.96676 -12.51453 0.09327
4.96777 -12.55542 0.10470
4.96877 -12.55319 0.09722
4.96978 -12.51266 0.11215
4.97079 -12.52358 0.09749
4.97179 -12.51311 0.11081
4.97280 -12.47833 0.12668
4.97380 -12.48380 0.10747
4.97481 -12.53361 0.13187
4.97581 -12.52563 0.17759
4.97681 -12.50476 0.00000
4.97781 -12.51581 0.00000
4.97881 -12.52640 0.00000
4.97981 -12.51933 0.00000
4.98081 -12.50553 0.00000
4.98181 -12.50274 0.00000
4.98285 -12.41060 0.16556
4.98386 -12.46447 0.12766
4.98486 -12.50084 0.11130
4.98587 -12.47698 0.13375
4.98688 -12.46820 0.12061
4.98788 -12.48120 0.10755
4.98889 -12.50639 0.10443
4.98989 -12.49850 0.11935
4.99090 -12.53874 0.09821
4.99190 -12.50727 0.11696
4.99291 -12.50027 0.10525
4.99391 -12.53421 0.10135
4.99492 -12.52156 0.10611
4.99593 -12.40692 0.12827
4.99693 -12.42810 0.12222
4.99794 -12.49198 0.11218
4.99894 -12.47980 0.13696
4.99995 -12.50330 0.15233
5.00095 -12.52805 0.00000
5.00195 -12.52740 0.00000
5.00295 -12.52296 0.00000
5.00395 -12.51300 0.00000
5.00497 -12.43783 0.18070
5.00598 -12.53087 0.12231
5.00699 -12.50951 0.13936
5.00799 -12.50043 0.12924
5.00900 -12.54231 0.11763
5.01000 -12.54947 0.12899
5.01100 -12.52218 0.00000
5.01200 -12.52491 0.00000
5.01300 -12.52512 0.00000
5.01400 -12.52275 0.00000
5.01500 -12.52450 0.00000
5.01600 -12.52339 0.00000
5.01700 -12.52264 0.00000
5.01800 -12.52528 0.00000
5.01900 -12.52188 0.00000
5.02000 -12.51915 0.00000
5.02100 -12.52527 0.00000
5.02200 -12.52868 0.00000
5.02300 -12.52589 0.00000
5.02400 -12.52282 0.00000
5.02500 -12.51603 0.00000
5.02600 -12.51201 0.00000
5.02700 -12.51973 0.00000
5.02800 -12.52636 0.00000
5.02900 -12.52396 0.00000
5.03000 -12.52261 0.00000
5.03100 -12.52315 0.00000
5.03200 -12.52575 0.00000
5.03300 -12.52522 0.00000
5.03413 -12.49268 0.15620
5.03514 -12.50132 0.15814
5.03614 -12.46983 0.16391
5.03715 -12.48757 0.14941
5.03815 -12.48033 0.15565
5.03916 -12.50795 0.12441
5.04016 -12.53034 0.13459
5.04117 -12.55760 0.11634
5.04217 -12.54569 0.13466
5.04318 -12.52438 0.14375
5.04419 -12.54444 0.11977
5.04519 -12.49800 0.14411
5.04620 -12.41350 0.16570
5.04720 -12.47176 0.15038
5.04821 -12.48549 0.17469
5.04921 -12.54507 0.13126
5.05022 -12.53832 0.12939
5.05122 -12.51409 0.12587
5.05223 -12.50355 0.12739
5.05323 -12.50809 0.13011
5.05424 -12.45315 0.15252
5.05524 -12.47522 0.13836
5.05625 -12.45287 0.17396
5.05725 -12.47458 0.14597
5.05826 -12.44528 0.18390
5.05926 -12.51364 0.00000
5.06026 -12.50797 0.00000
5.06126 -12.50172 0.00000
5.06226 -12.49994 0.00000
5.06329 -12.40312 0.16815
5.06429 -12.42234 0.16579
5.06530 -12.51784 0.11921
5.06630 -12.55375 0.13020
5.06731 -12.52814 0.14110
5.06831 -12.53526 0.13137
5.06932 -12.53010 0.13625
5.07032 -12.46387 0.15841
5.07132 -12.54226 0.00000
5.07232 -12.51332 0.00000
5.07332 -12.50418 0.00000
5.07432 -12.51069 0.00000
5.07532 -12.50859 0.00000
5.07632 -12.51418 0.00000
5.07732 -12.53852 0.00000
5.07832 -12.50574 0.00000
5.07932 -12.55828 0.00000
5.08032 -12.50692 0.00000
5.08132 -12.50116 0.00000
5.08232 -12.51860 0.00000
5.08332 -12.57110 0.00000
5.08432 -12.52170 0.00000
5.08532 -12.51436 0.00000
5.08632 -12.50320 0.00000
5.08732 -12.50791 0.00000
5.08832 -12.52888 0.00000
5.08932 -12.57152 0.00000
5.09032 -12.50364 0.00000
5.09132 -12.51391 0.00000
5.09232 -12.59380 0.00000
5.09332 -12.50496 0.00000
5.09432 -12.54673 0.00000
5.09532 -12.55303 0.00000
5.09632 -12.51488 0.00000
5.09732 -12.52768 0.00000
5.09832 -12.52759 0.00000
5.09932 -12.51572 0.00000
5.10032 -12.52648 0.00000
5.10132 -12.52191 0.00000
5.10232 -12.55141 0.00000
5.10332 -12.51665 0.00000
5.10432 -12.53216 0.00000
5.10532 -12.57331 0.00000
5.10632 -12.51474 0.00000
5.10732 -12.52018 0.00000
5.10832 -12.50775 0.00000
5.10932 -12.57547 0.00000
5.11032 -12.52511 0.00000
5.11132 -12.50647 0.00000
5.11232 -12.53398 0.00000
5.11332 -12.52509 0.00000
5.11432 -12.54141 0.00000
5.11532 -12.51341 0.00000
5.11632 -12.51616 0.00000
5.11732 -12.51387 0.00000
5.11832 -12.57826 0.00000
5.11932 -12.56238 0.00000
5.12032 -12.58576 0.00000
5.12132 -12.51137 0.00000
5.12232 -12.52159 0.00000
5.12332 -12.51379 0.00000
5.12432 -12.53710 0.00000
5.12532 -12.53132 0.00000
5.12632 -12.52633 0.00000
5.12732 -12.51270 0.00000
5.12832 -12.51953 0.00000
5.12932 -12.53012 0.00000
5.13032 -12.52464 0.00000
5.13132 -12.55869 0.00000
5.13232 -12.57239 0.00000
5.13332 -12.53223 0.00000
5.13432 -12.52635 0.00000
5.13532 -12.54231 0.00000
5.13632 -12.52835 0.00000
5.13732 -12.55719 0.00000
5.13832 -12.51683 0.00000
5.13932 -12.52993 0.00000
5.14032 -12.52125 0.00000
5.14132 -12.53149 0.00000
5.14232 -12.53225 0.00000
5.14332 -12.52841 0.00000
5.14432 -12.56784 0.00000
5.14532 -12.55865 0.00000
5.14632 -12.54981 0.00000
5.14732 -12.54335 0.00000
5.14832 -12.53041 0.00000
5.14932 -12.55371 0.00000
5.15032 -12.52491 0.00000
5.15132 -12.53905 0.00000
5.15232 -12.53604 0.00000
5.15332 -12.52743 0.00000
5.15432 -12.52578 0.00000
5.15532 -12.52609 0.00000
5.15632 -12.55324 0.00000
5.15732 -12.52272 0.00000
5.15832 -12.59707 0.00000
5.15932 -12.52497 0.00000
5.16032 -12.56523 0.00000
5.16132 -12.52549 0.00000
5.16232 -12.53846 0.00000
5.16332 -12.52658 0.00000
5.16432 -12.52415 0.00000
5.16532 -12.56873 0.00000
5.16632 -12.55554 0.00000
5.16732 -12.52990 0.00000
5.16832 -12.53341 0.00000
5.16932 -12.54105 0.00000
5.17032 -12.53487 0.00000
5.17132 -12.53267 0.00000
5.17232 -12.55147 0.00000
5.17332 -12.52904 0.00000
5.17432 -12.56681 0.00000
5.17532 -12.52751 0.00000
5.17632 -12.53287 0.00000
5.17732 -12.53698 0.00000
5.17832 -12.55322 0.00000
5.17932 -12.53899 0.00000
5.18032 -12.55553 0.00000
5.18132 -12.54158 0.00000
5.18232 -12.54964 0.00000
5.18332 -12.54164 0.00000
5.18432 -12.53048 0.00000
5.18532 -12.58103 0.00000
5.18632 -12.54581 0.00000
5.18732 -12.59131 0.00000
5.18832 -12.56443 0.00000
5.18932 -12.54655 0.00000
5.19032 -12.53645 0.00000
5.19132 -12.53596 0.00000
5.19232 -12.58128 0.00000
5.19332 -12.54751 0.00000
5.19432 -12.53300 0.00000
5.19532 -12.54988 0.00000
5.19632 -12.53549 0.00000
5.19732 -12.53352 0.00000
5.19832 -12.58259 0.00000
5.19932 -12.58400 0.00000
5.20032 -12.56618 0.00000
5.20132 -12.56164 0.00000
5.20232 -12.55832 0.00000
5.20332 -12.55629 0.00000
5.20432 -12.55534 0.00000
5.20532 -12.55520 0.00000
5.20632 -12.55571 0.00000
5.20732 -12.55693 0.00000
5.20832 -12.55898 0.00000
5.20932 -12.56187 0.00000
5.21032 -12.56531 0.00000
5.21132 -12.56870 0.00000
5.21232 -12.57126 0.00000
5.21332 -12.57235 0.00000
5.21432 -12.57171 0.00000
5.21532 -12.56954 0.00000
5.21632 -12.56641 0.00000
5.21732 -12.56302 0.00000
5.21832 -12.56000 0.00000
5.21932 -12.55776 0.00000
5.22032 -12.55651 0.00000
5.22132 -12.55630 0.00000
5.22232 -12.55705 0.00000
5.22332 -12.55858 0.00000
5.22432 -12.56065 0.00000
5.22532 -12.56300 0.00000
5.22632 -12.56539 0.00000
5.22732 -12.56765 0.00000
5.22832 -12.56963 0.00000
5.22932 -12.57118 0.00000
5.23032 -12.57217 0.00000
5.23132 -12.57251 0.00000
5.23232 -12.57221 0.00000
5.23332 -12.57143 0.00000
5.23432 -12.57045 0.00000
5.23532 -12.56960 0.00000
5.23632 -12.56921 0.00000
5.23732 -12.56959 0.00000
5.23832 -12.57098 0.00000
5.23932 -12.57345 0.00000
5.24032 -12.57688 0.00000
5.24132 -12.58090 0.00000
5.24232 -12.58490 0.00000
5.24332 -12.58822 0.00000
5.24432 -12.59030 0.00000
5.24532 -12.59080 0.00000
5.24632 -12.58965 0.00000
5.24732 -12.58702 0.00000
5.24832 -12.58326 0.00000
5.24932 -12.57883 0.00000
5.25032 -12.57427 0.00000
5.25132 -12.57011 0.00000
5.25232 -12.56678 0.00000
5.25332 -12.56453 0.00000
5.25432 -12.56344 0.00000
5.25532 -12.56336 0.00000
5.25632 -12.56401 0.00000
5.25732 -12.56510 0.00000
5.25832 -12.56636 0.00000
5.25932 -12.56767 0.00000
5.26032 -12.56903 0.00000
5.26132 -12.57053 0.00000
5.26232 -12.57230 0.00000
5.26332 -12.57443 0.00000
5.26432 -12.57694 0.00000
5.26532 -12.57978 0.00000
5.26632 -12.58282 0.00000
5.26732 -12.58587 0.00000
5.26832 -12.58864 0.00000
5.26932 -12.59087 0.00000
5.27032 -12.59235 0.00000
5.27132 -12.59298 0.00000
5.27232 -12.59277 0.00000
5.27332 -12.59180 0.00000
5.27432 -12.59016 0.00000
5.27532 -12.58802 0.00000
5.27632 -12.58567 0.00000
5.27732 -12.58349 0.00000
5.27832 -12.58191 0.00000
5.27932 -12.58128 0.00000
5.28032 -12.58173 0.00000
5.28132 -12.58314 0.00000
5.28232 -12.58515 0.00000
5.28332 -12.58727 0.00000
5.28432 -12.58892 0.00000
5.28532 -12.58962 0.00000
5.28632 -12.58908 0.00000
5.28732 -12.58724 0.00000
5.28832 -12.58435 0.00000
5.28932 -12.58088 0.00000
5.29032 -12.57739 0.00000
5.29132 -12.57442 0.00000
5.29232 -12.57233 0.00000
5.29332 -12.57129 0.00000
5.29432 -12.57134 0.00000
5.29532 -12.57239 0.00000
5.29632 -12.57429 0.00000
5.29732 -12.57679 0.00000
5.29832 -12.57956 0.00000
5.29932 -12.58215 0.00000
5.30032 -12.58411 0.00000
5.30132 -12.58509 0.00000
5.30232 -12.58500 0.00000
5.30332 -12.58407 0.00000
5.30432 -12.58282 0.00000
5.30532 -12.58189 0.00000
5.30632 -12.58183 0.00000
5.30732 -12.58293 0.00000
5.30832 -12.58513 0.00000
5.30932 -12.58798 0.00000
5.31032 -12.59081 0.00000
5.31132 -12.59292 0.00000
5.31232 -12.59382 0.00000
5.31332 -12.59339 0.00000
5.31432 -12.59189 0.00000
5.31532 -12.58982 0.00000
5.31632 -12.58777 0.00000
5.31732 -12.58623 0.00000
5.31832 -12.58555 0.00000
5.31932 -12.58589 0.00000
5.32032 -12.58721 0.00000
5.32132 -12.58924 0.00000
5.32232 -12.59154 0.00000
5.32332 -12.59357 0.00000
5.32432 -12.59490 0.00000
5.32532 -12.59537 0.00000
5.32632 -12.59517 0.00000
5.32732 -12.59479 0.00000
5.32832 -12.59478 0.00000
5.32932 -12.59553 0.00000
5.33032 -12.59715 0.00000
5.33132 -12.59944 0.00000
5.33232 -12.60204 0.00000
5.33332 -12.60454 0.00000
5.33432 -12.60668 0.00000
5.33532 -12.60833 0.00000
5.33632 -12.60946 0.00000
5.33732 -12.61006 0.00000
5.33832 -12.61008 0.00000
5.33932 -12.60948 0.00000
5.34032 -12.60827 0.00000
5.34132 -12.60655 0.00000
5.34232 -12.60455 0.00000
5.34332 -12.60259 0.00000
5.34432 -12.60102 0.00000
5.34532 -12.60015 0.00000
5.34632 -12.60024 0.00000
5.34732 -12.60142 0.00000
5.34832 -12.60367 0.00000
5.34932 -12.60678 0.00000
5.35032 -12.61036 0.00000
5.35132 -12.61388 0.00000
5.35232 -12.61675 0.00000
5.35332 -12.61848 0.00000
5.35432 -12.61884 0.00000
5.35532 -12.61787 0.00000
5.35632 -12.61587 0.00000
5.35732 -12.61318 0.00000
5.35832 -12.61012 0.00000
5.35932 -12.60166 0.00000
5.36032 -12.59837 0.00000
5.36132 -12.59641 0.00000
5.36232 -12.59516 0.00000
5.36332 -12.59472 0.00000
5.36432 -12.59512 0.00000
5.36532 -12.59633 0.00000
5.36632 -12.59827 0.00000
5.36732 -12.60081 0.00000
5.36832 -12.60371 0.00000
5.36932 -12.60667 0.00000
5.37032 -12.60933 0.00000
5.37132 -12.61129 0.00000
5.37232 -12.61222 0.00000
5.37332 -12.61198 0.00000
5.37432 -12.61063 0.00000
5.37532 -12.60848 0.00000
5.37632 -12.60596 0.00000
5.37732 -12.60350 0.00000
5.37832 -12.60142 0.00000
5.37932 -12.59988 0.00000
5.38032 -12.59890 0.00000
5.38132 -12.59845 0.00000
5.38232 -12.59851 0.00000
5.38332 -12.59913 0.00000
5.38432 -12.60041 0.00000
5.38532 -12.60245 0.00000
5.38632 -12.60527 0.00000
5.38732 -12.60874 0.00000
5.38832 -12.61261 0.00000
5.38932 -12.61648 0.00000
5.39032 -12.61995 0.00000
5.39132 -12.62271 0.00000
5.39232 -12.62460 0.00000
5.39332 -12.62566 0.00000
5.39432 -12.62605 0.00000
5.39532 -12.62597 0.00000
5.39632 -12.62550 0.00000
5.39732 -12.62462 0.00000
5.39832 -12.62317 0.00000
5.39932 -12.62110 0.00000
5.40032 -12.61850 0.00000
5.40132 -12.61572 0.00000
5.40232 -12.61328 0.00000
5.40332 -12.61170 0.00000
5.40432 -12.61142 0.00000
5.40532 -12.61262 0.00000
5.40632 -12.61521 0.00000
5.40732 -12.61883 0.00000
5.40832 -12.62287 0.00000
5.40932 -12.62664 0.00000
5.41032 -12.62957 0.00000
5.41132 -12.63134 0.00000
5.41232 -12.63202 0.00000
5.41332 -12.63201 0.00000
5.41432 -12.63182 0.00000
5.41532 -12.63187 0.00000
5.41632 -12.63224 0.00000
5.41732 -12.63264 0.00000
5.41832 -12.63257 0.00000
5.41932 -12.63153 0.00000
5.42032 -12.62932 0.00000
5.42132 -12.62612 0.00000
5.42232 -12.62243 0.00000
5.42332 -12.61883 0.00000
5.42432 -12.61583 0.00000
5.42532 -12.61373 0.00000
5.42632 -12.61265 0.00000
5.42732 -12.61258 0.00000
5.42832 -12.61348 0.00000
5.42932 -12.61531 0.00000
5.43032 -12.61797 0.00000
5.43132 -12.62126 0.00000
5.43232 -12.62482 0.00000
5.43332 -12.62819 0.00000
5.43432 -12.63087 0.00000
5.43532 -12.63253 0.00000
5.43632 -12.63311 0.00000
5.43732 -12.63285 0.00000
5.43832 -12.63213 0.00000
5.43932 -12.63134 0.00000
5.44032 -12.63068 0.00000
5.44132 -12.63014 0.00000
5.44232 -12.62955 0.00000
5.44332 -12.62869 0.00000
5.44432 -12.62748 0.00000
5.44532 -12.62599 0.00000
5.44632 -12.62448 0.00000
5.44732 -12.62332 0.00000
5.44832 -12.62280 0.00000
5.44932 -12.62310 0.00000
5.45032 -12.62419 0.00000
5.45132 -12.62587 0.00000
5.45232 -12.62782 0.00000
5.45332 -12.62974 0.00000
5.45432 -12.63147 0.00000
5.45532 -12.63299 0.00000
5.45632 -12.63443 0.00000
5.45732 -12.63592 0.00000
5.45832 -12.63748 0.00000
5.45932 -12.63888 0.00000
5.46032 -12.63975 0.00000
5.46132 -12.63973 0.00000
5.46232 -12.63863 0.00000
5.46332 -12.63659 0.00000
5.46432 -12.63399 0.00000
5.46532 -12.63130 0.00000
5.46632 -12.62895 0.00000
5.46732 -12.62718 0.00000
5.46832 -12.62602 0.00000
5.46932 -12.62541 0.00000
5.47032 -12.62520 0.00000
5.47132 -12.62528 0.00000
5.47232 -12.62559 0.00000
5.47332 -12.62614 0.00000
5.47432 -12.62696 0.00000
5.47532 -12.62805 0.00000
5.47632 -12.62942 0.00000
5.47732 -12.63101 0.00000
5.47832 -12.63272 0.00000
5.47932 -12.63447 0.00000
5.48032 -12.63616 0.00000
5.48132 -12.63767 0.00000
5.48232 -12.63887 0.00000
5.48332 -12.63963 0.00000
5.48432 -12.63982 0.00000
5.48532 -12.63945 0.00000
5.48632 -12.63866 0.00000
5.48732 -12.63781 0.00000
5.48832 -12.63738 0.00000
5.48932 -12.63788 0.00000
5.49032 -12.63971 0.00000
5.49132 -12.64306 0.00000
5.49232 -12.64781 0.00000
5.49332 -12.65354 0.00000
5.49432 -12.65964 0.00000
5.49532 -12.66545 0.00000
5.49632 -12.67039 0.00000
5.49732 -12.67403 0.00000
5.49832 -12.67612 0.00000
5.49932 -12.67643 0.00000
5.50032 -12.65722 0.00000
5.50132 -12.65171 0.00000
5.50232 -12.64709 0.00000
5.50332 -12.64347 0.00000
5.50432 -12.64096 0.00000
5.50532 -12.63954 0.00000
5.50632 -12.63913 0.00000
5.50732 -12.63958 0.00000
5.50832 -12.64070 0.00000
5.50932 -12.64226 0.00000
5.51032 -12.64400 0.00000
5.51132 -12.64567 0.00000
5.51232 -12.64706 0.00000
5.51332 -12.64802 0.00000
5.51432 -12.64853 0.00000
5.51532 -12.64869 0.00000
5.51632 -12.64870 0.00000
5.51732 -12.64882 0.00000
5.51832 -12.64928 0.00000
5.51932 -12.65019 0.00000
5.52032 -12.65150 0.00000
5.52132 -12.65307 0.00000
5.52232 -12.65468 0.00000
5.52332 -12.65615 0.00000
5.52432 -12.65731 0.00000
5.52532 -12.65804 0.00000
5.52632 -12.65829 0.00000
5.52732 -12.65802 0.00000
5.52832 -12.65727 0.00000
5.52932 -12.65612 0.00000
5.53032 -12.65471 0.00000
5.53132 -12.65323 0.00000
5.53232 -12.65184 0.00000
5.53332 -12.65071 0.00000
5.53432 -12.65004 0.00000
5.53532 -12.65005 0.00000
5.53632 -12.65104 0.00000
5.53732 -12.65333 0.00000
5.53832 -12.65716 0.00000
5.53932 -12.66252 0.00000
5.54032 -12.66906 0.00000
5.54132 -12.67601 0.00000
5.54232 -12.68228 0.00000
5.54332 -12.68683 0.00000
5.54432 -12.68896 0.00000
5.54532 -12.68859 0.00000
5.54632 -12.68627 0.00000
5.54732 -12.68284 0.00000
5.54832 -12.67909 0.00000
5.54932 -12.67553 0.00000
5.55032 -12.67228 0.00000
5.55132 -12.66927 0.00000
5.55232 -12.66641 0.00000
5.55332 -12.66369 0.00000
5.55432 -12.66126 0.00000
5.55532 -12.65936 0.00000
5.55632 -12.65826 0.00000
5.55732 -12.65819 0.00000
5.55832 -12.65923 0.00000
5.55932 -12.66128 0.00000
5.56032 -12.66395 0.00000
5.56132 -12.66669 0.00000
5.56232 -12.66883 0.00000
5.56332 -12.66983 0.00000
5.56432 -12.66943 0.00000
5.56532 -12.66775 0.00000
5.56632 -12.66521 0.00000
5.56732 -12.66237 0.00000
5.56832 -12.65975 0.00000
5.56932 -12.65772 0.00000
5.57032 -12.65647 0.00000
5.57132 -12.65600 0.00000
5.57232 -12.65624 0.00000
5.57332 -12.65709 0.00000
5.57432 -12.65845 0.00000
5.57532 -12.66022 0.00000
5.57632 -12.66232 0.00000
5.57732 -12.66466 0.00000
5.57832 -12.66713 0.00000
5.57932 -12.66957 0.00000
5.58032 -12.67181 0.00000
5.58132 -12.67368 0.00000
5.58232 -12.67504 0.00000
5.58332 -12.67578 0.00000
5.58432 -12.67582 0.00000
5.58532 -12.67518 0.00000
5.58632 -12.67398 0.00000
5.58732 -12.67246 0.00000
5.58832 -12.67092 0.00000
5.58932 -12.66966 0.00000
5.59032 -12.66891 0.00000
5.59132 -12.66884 0.00000
5.59232 -12.66954 0.00000
5.59332 -12.67107 0.00000
5.59432 -12.67345 0.00000
5.59532 -12.67660 0.00000
5.59632 -12.68032 0.00000
5.59732 -12.68424 0.00000
5.59832 -12.68794 0.00000
5.59932 -12.69105 0.00000
5.60032 -12.69336 0.00000
5.60132 -12.69487 0.00000
5.60232 -12.69566 0.00000
5.60332 -12.69574 0.00000
5.60432 -12.69502 0.00000
5.60532 -12.69331 0.00000
5.60632 -12.69048 0.00000
5.60732 -12.68664 0.00000
5.60832 -12.68215 0.00000
5.60932 -12.67755 0.00000
5.61032 -12.67339 0.00000
5.61132 -12.66672 0.00000
5.61232 -12.66643 0.00000
5.61332 -12.66687 0.00000
5.61432 -12.66772 0.00000
5.61532 -12.66873 0.00000
5.61632 -12.66966 0.00000
5.61732 -12.67038 0.00000
5.61832 -12.67086 0.00000
5.61932 -12.67117 0.00000
5.62032 -12.67146 0.00000
5.62132 -12.67188 0.00000
5.62232 -12.67253 0.00000
5.62332 -12.67341 0.00000
5.62432 -12.67441 0.00000
5.62532 -12.67534 0.00000
5.62632 -12.67606 0.00000
5.62732 -12.67649 0.00000
5.62832 -12.67669 0.00000
5.62932 -12.67680 0.00000
5.63032 -12.67701 0.00000
5.63132 -12.67742 0.00000
5.63232 -12.67803 0.00000
5.63332 -12.67871 0.00000
5.63432 -12.67932 0.00000
5.63532 -12.67975 0.00000
5.63632 -12.67998 0.00000
5.63732 -12.68007 0.00000
5.63832 -12.68017 0.00000
5.63932 -12.68040 0.00000
5.64032 -12.68085 0.00000
5.64132 -12.68168 0.00000
5.64232 -12.68363 0.00000
5.64332 -12.68374 0.00000
5.64432 -12.68340 0.00000
5.64532 -12.68271 0.00000
5.64632 -12.68189 0.00000
5.64732 -12.68114 0.00000
5.64832 -12.68061 0.00000
5.64932 -12.68034 0.00000
5.65032 -12.68028 0.00000
5.65132 -12.68035 0.00000
5.65232 -12.68049 0.00000
5.65332 -12.68072 0.00000
5.65432 -12.68109 0.00000
5.65532 -12.68167 0.00000
5.65632 -12.68250 0.00000
5.65732 -12.68354 0.00000
5.65832 -12.68474 0.00000
5.65932 -12.68601 0.00000
5.66032 -12.68728 0.00000
5.66132 -12.68854 0.00000
5.66232 -12.68980 0.00000
5.66332 -12.69111 0.00000
5.66432 -12.69246 0.00000
5.66532 -12.69379 0.00000
5.66632 -12.69499 0.00000
5.66732 -12.69589 0.00000
5.66832 -12.69633 0.00000
5.66932 -12.69621 0.00000
5.67032 -12.69554 0.00000
5.67132 -12.69442 0.00000
5.67232 -12.69306 0.00000
5.67332 -12.69166 0.00000
5.67432 -12.69041 0.00000
5.67532 -12.68939 0.00000
5.67632 -12.68862 0.00000
5.67732 -12.68808 0.00000
5.67832 -12.68773 0.00000
5.67932 -12.68756 0.00000
5.68032 -12.68758 0.00000
5.68132 -12.68776 0.00000
5.68232 -12.68807 0.00000
5.68332 -12.68841 0.00000
5.68432 -12.68871 0.00000
5.68532 -12.68887 0.00000
5.68632 -12.68888 0.00000
5.68732 -12.68878 0.00000
5.68832 -12.68866 0.00000
5.68932 -12.68863 0.00000
5.69032 -12.68885 0.00000
5.69132 -12.68944 0.00000
5.69232 -12.69055 0.00000
5.69332 -12.69223 0.00000
5.69432 -12.69447 0.00000
5.69532 -12.69707 0.00000
5.69632 -12.69971 0.00000
5.69732 -12.70197 0.00000
5.69832 -12.70349 0.00000
5.69932 -12.70405 0.00000
5.70032 -12.70371 0.00000
5.70132 -12.70275 0.00000
5.70232 -12.70161 0.00000
5.70332 -12.70071 0.00000
5.70432 -12.70039 0.00000
5.70532 -12.70085 0.00000
5.70632 -12.70219 0.00000
5.70732 -12.70441 0.00000
5.70832 -12.70748 0.00000
5.70932 -12.71126 0.00000
5.71032 -12.71547 0.00000
5.71132 -12.71971 0.00000
5.71232 -12.72343 0.00000
5.71332 -12.72613 0.00000
5.71432 -12.72740 0.00000
5.71532 -12.72714 0.00000
5.71632 -12.72555 0.00000
5.71732 -12.72311 0.00000
5.71832 -12.72037 0.00000
5.71932 -12.71782 0.00000
5.72032 -12.71571 0.00000
5.72132 -12.71407 0.00000
5.72232 -12.71273 0.00000
5.72332 -12.71153 0.00000
5.72432 -12.71042 0.00000
5.72532 -12.70948 0.00000
5.72632 -12.70885 0.00000
5.72732 -12.70863 0.00000
5.72832 -12.70885 0.00000
5.72932 -12.70942 0.00000
5.73032 -12.71027 0.00000
5.73132 -12.71137 0.00000
5.73232 -12.71274 0.00000
5.73332 -12.71435 0.00000
5.73432 -12.71602 0.00000
5.73532 -12.71741 0.00000
5.73632 -12.71809 0.00000
5.73732 -12.71777 0.00000
5.73832 -12.71639 0.00000
5.73932 -12.71421 0.00000
5.74032 -12.71169 0.00000
5.74132 -12.70930 0.00000
5.74232 -12.70741 0.00000
5.74332 -12.70614 0.00000
5.74432 -12.70549 0.00000
5.74532 -12.70530 0.00000
5.74632 -12.70542 0.00000
5.74732 -12.70577 0.00000
5.74832 -12.70637 0.00000
5.74932 -12.70731 0.00000
5.75032 -12.70874 0.00000
5.75132 -12.71074 0.00000
5.75232 -12.71323 0.00000
5.75332 -12.71594 0.00000
5.75432 -12.71843 0.00000
5.75532 -12.72020 0.00000
5.75632 -12.72091 0.00000
5.75732 -12.72048 0.00000
5.75832 -12.71917 0.00000
5.75932 -12.71742 0.00000
5.76032 -12.71575 0.00000
5.76132 -12.71451 0.00000
5.76232 -12.71387 0.00000
5.76332 -12.71383 0.00000
5.76432 -12.71425 0.00000
5.76532 -12.71501 0.00000
5.76632 -12.71600 0.00000
5.76732 -12.71716 0.00000
5.76832 -12.71841 0.00000
5.76932 -12.71968 0.00000
5.77032 -12.72086 0.00000
5.77132 -12.72190 0.00000
5.77232 -12.72280 0.00000
5.77332 -12.72360 0.00000
5.77432 -12.72432 0.00000
5.77532 -12.72495 0.00000
5.77632 -12.72538 0.00000
5.77732 -12.72547 0.00000
5.77832 -12.72517 0.00000
5.77932 -12.72448 0.00000
5.78032 -12.72352 0.00000
5.78132 -12.72249 0.00000
5.78232 -12.72155 0.00000
5.78332 -12.72081 0.00000
5.78432 -12.72029 0.00000
5.78532 -12.71998 0.00000
5.78632 -12.71982 0.00000
5.78732 -12.71973 0.00000
5.78832 -12.71967 0.00000
5.78932 -12.71957 0.00000
5.79032 -12.71944 0.00000
5.79132 -12.71928 0.00000
5.79232 -12.71916 0.00000
5.79332 -12.71914 0.00000
5.79432 -12.71930 0.00000
5.79532 -12.71967 0.00000
5.79632 -12.72024 0.00000
5.79732 -12.72095 0.00000
5.79832 -12.72170 0.00000
5.79932 -12.72237 0.00000
5.80032 -12.72288 0.00000
5.80132 -12.72319 0.00000
5.80232 -12.72335 0.00000
5.80332 -12.72351 0.00000
5.80432 -12.72383 0.00000
5.80532 -12.72451 0.00000
5.80632 -12.72564 0.00000
5.80732 -12.72719 0.00000
5.80832 -12.72900 0.00000
5.80932 -12.73077 0.00000
5.81032 -12.73219 0.00000
5.81132 -12.73297 0.00000
5.81232 -12.73301 0.00000
5.81332 -12.73236 0.00000
5.81432 -12.73124 0.00000
5.81532 -12.72991 0.00000
5.81632 -12.72863 0.00000
5.81732 -12.72755 0.00000
5.81832 -12.72675 0.00000
5.81932 -12.72621 0.00000
5.82032 -12.72589 0.00000
5.82132 -12.72575 0.00000
5.82232 -12.72575 0.00000
5.82332 -12.72588 0.00000
5.82432 -12.72613 0.00000
5.82532 -12.72652 0.00000
5.82632 -12.72706 0.00000
5.82732 -12.72783 0.00000
5.82832 -12.72892 0.00000
5.82932 -12.73046 0.00000
5.83032 -12.73258 0.00000
5.83132 -12.73536 0.00000
5.83232 -12.73876 0.00000
5.83332 -12.74263 0.00000
5.83432 -12.74664 0.00000
5.83532 -12.75546 0.00000
5.83632 -12.75686 0.00000
5.83732 -12.75691 0.00000
5.83832 -12.75589 0.00000
5.83932 -12.75388 0.00000
5.84032 -12.75089 0.00000
5.84132 -12.74050 0.00000
5.84232 -12.73753 0.00000
5.84332 -12.73529 0.00000
5.84432 -12.73382 0.00000
5.84532 -12.73306 0.00000
5.84632 -12.73293 0.00000
5.84732 -12.73332 0.00000
5.84832 -12.73421 0.00000
5.84932 -12.73559 0.00000
5.85032 -12.73745 0.00000
5.85132 -12.73976 0.00000
5.85232 -12.74236 0.00000
5.85332 -12.74499 0.00000
5.85432 -12.74728 0.00000
5.85532 -12.74887 0.00000
5.85632 -12.74950 0.00000
5.85732 -12.74912 0.00000
5.85832 -12.74790 0.00000
5.85932 -12.74583 0.00000
5.86032 -12.74340 0.00000
5.86132 -12.74412 0.00000
5.86232 -12.74560 0.00000
5.86332 -12.74746 0.00000
5.86432 -12.74919 0.00000
5.86532 -12.74982 0.00000
5.86632 -12.74812 0.00000
5.86732 -12.74615 0.00000
5.86832 -12.74420 0.00000
5.86932 -12.74261 0.00000
5.87032 -12.74160 0.00000
5.87132 -12.74125 0.00000
5.87232 -12.74158 0.00000
5.87332 -12.74254 0.00000
5.87432 -12.74406 0.00000
5.87532 -12.74596 0.00000
5.87632 -12.74800 0.00000
5.87732 -12.74986 0.00000
5.87832 -12.75120 0.00000
5.87932 -12.75184 0.00000
5.88032 -12.75176 0.00000
5.88132 -12.75116 0.00000
5.88232 -12.75038 0.00000
5.88332 -12.74973 0.00000
5.88432 -12.74946 0.00000
5.88532 -12.74968 0.00000
5.88632 -12.75036 0.00000
5.88732 -12.75146 0.00000
5.88832 -12.75290 0.00000
5.88932 -12.75463 0.00000
5.89032 -12.75658 0.00000
5.89132 -12.75866 0.00000
5.89232 -12.76067 0.00000
5.89332 -12.76240 0.00000
5.89432 -12.76364 0.00000
5.89532 -12.76428 0.00000
5.89632 -12.76438 0.00000
5.89732 -12.76415 0.00000
5.89832 -12.76380 0.00000
5.89932 -12.76346 0.00000
5.90032 -12.76311 0.00000
5.90132 -12.76258 0.00000
5.90232 -12.76171 0.00000
5.90332 -12.76043 0.00000
5.90432 -12.75884 0.00000
5.90532 -12.75719 0.00000
5.90632 -12.75575 0.00000
5.90732 -12.75472 0.00000
5.90832 -12.75418 0.00000
5.90932 -12.75407 0.00000
5.91032 -12.75424 0.00000
5.91132 -12.75451 0.00000
5.91232 -12.75473 0.00000
5.91332 -12.75483 0.00000
5.91432 -12.75480 0.00000
5.91532 -12.75467 0.00000
5.91632 -12.75451 0.00000
5.91732 -12.75439 0.00000
5.91832 -12.75433 0.00000
5.91932 -12.75437 0.00000
5.92032 -12.75451 0.00000
5.92132 -12.75473 0.00000
5.92232 -12.75505 0.00000
5.92332 -12.75546 0.00000
5.92432 -12.75601 0.00000
5.92532 -12.75677 0.00000
5.92632 -12.75781 0.00000
5.92732 -12.75919 0.00000
5.92832 -12.76085 0.00000
5.92932 -12.76268 0.00000
5.93032 -12.76445 0.00000
5.93132 -12.76596 0.00000
5.93232 -12.76707 0.00000
5.93332 -12.76778 0.00000
5.93432 -12.76822 0.00000
5.93532 -12.76855 0.00000
5.93632 -12.76890 0.00000
5.93732 -12.76926 0.00000
5.93832 -12.76956 0.00000
5.93932 -12.76975 0.00000
5.94032 -12.76991 0.00000
5.94132 -12.77023 0.00000
5.94232 -12.77103 0.00000
5.94332 -12.77252 0.00000
5.94432 -12.77479 0.00000
5.94532 -12.77762 0.00000
5.94632 -12.78061 0.00000
5.94732 -12.78318 0.00000
5.94832 -12.78482 0.00000
5.94932 -12.78525 0.00000
5.95032 -12.78448 0.00000
5.95132 -12.78291 0.00000
5.95232 -12.78108 0.00000
5.95332 -12.77954 0.00000
5.95432 -12.77862 0.00000
5.95532 -12.77834 0.00000
5.95632 -12.77840 0.00000
5.95732 -12.77836 0.00000
5.95832 -12.77785 0.00000
5.95932 -12.77668 0.00000
5.96032 -12.77496 0.00000
5.96132 -12.77298 0.00000
5.96232 -12.77108 0.00000
5.96332 -12.76955 0.00000
5.96432 -12.76850 0.00000
5.96532 -12.76791 0.00000
5.96632 -12.76767 0.00000
5.96732 -12.76764 0.00000
5.96832 -12.76772 0.00000
5.96932 -12.76785 0.00000
5.97032 -12.76800 0.00000
5.97132 -12.76820 0.00000
5.97232 -12.76847 0.00000
5.97332 -12.76885 0.00000
5.97432 -12.76935 0.00000
5.97532 -12.76998 0.00000
5.97632 -12.77072 0.00000
5.97732 -12.77154 0.00000
5.97832 -12.77238 0.00000
5.97932 -12.77324 0.00000
5.98032 -12.77413 0.00000
5.98132 -12.77518 0.00000
5.98232 -12.77652 0.00000
5.98332 -12.77826 0.00000
5.98432 -12.78037 0.00000
5.98532 -12.78264 0.00000
5.98632 -12.78468 0.00000
5.98732 -12.78608 0.00000
5.98832 -12.78651 0.00000
5.98932 -12.78596 0.00000
5.99032 -12.78465 0.00000
5.99132 -12.78302 0.00000
5.99232 -12.78153 0.00000
5.99332 -12.78048 0.00000
5.99432 -12.77998 0.00000
5.99532 -12.77992 0.00000
5.99632 -12.78010 0.00000
5.99732 -12.78027 0.00000
5.99832 -12.78026 0.00000
5.99932 -12.78004 0.00000

==> ReadMe.txt <==
J/A+A/vol/page     Spectrum of 55 Cancri     (I. Crossfield, 2012)
================================================================================

ACME Stellar Spectra. I. Absolutely Calibrated, Mostly Empirical Flux
Densities of 55 Cancri and its Transiting Planet 55 Cancri e
     Crossfield, Ian J. M.
    <Astron. Astrophys. vol, page (2012)>
    =2012A&A...VVV.ppppI     (SIMBAD/NED BibCode)
================================================================================
ADC_Keywords: Stars, G-type ; Planets ; Spectroscopy
Keywords: infrared: stars --- planetary systems ---
     stars: individual (55 Cnc) --- stars: fundamental
     parameters --- techniques: spectroscopic

Description:
    This work presents the flux-calibrated spectrum of the star 55
    Cancri, as observed from with SpeX on the NASA IRTF, Mauna Kea
    Observatory, Hawai'i, U.S.A.  Reduction of the observations is
    described in the associated paper.

Objects:
    ----------------------------------------------------
       RA   (2000)   DE      Designation(s)
    ----------------------------------------------------
    08 52 36.1   +28 19 53   55 Cancri = 55 Cnc
    ----------------------------------------------------


File Summary:
--------------------------------------------------------------------------------
  FileName   Lrecl  Records   Explanations
--------------------------------------------------------------------------------
ReadMe.txt      80        .   This file
55cancri.dat    25    27703   55 Cancri Spectrum 
--------------------------------------------------------------------------------

Byte-by-byte Description of file: 55cancri.dat
--------------------------------------------------------------------------------
   Bytes Format Units    Label     Explanations
--------------------------------------------------------------------------------
   1-  7  F7.5  mum      lam       Wavelength (microns)
   9- 17  F9.5  W/m2/mum Flam      log10(flux), in W/m^2/micron
  19- 25  F7.5  ---      relerr    Fractional error in Flam
--------------------------------------------------------------------------------

================================================================================
(End)   Ian Crossfield [MPIA, Heidelberg]        06-Aug-2012

